Optimal Control of Linear Cost Networks

We present a method for optimal control with respect to a linear cost function for positive linear systems with coupled input constraints. We show that the optimal cost function and resulting sparse state feedback for these systems can be computed by linear programming. Our framework admits a range of network routing problems with underlying linear dynamics. These dynamics can be used to model traditional graph-theoretical problems like shortest path as a special case, but can also capture more complex behaviors. We provide an asynchronous and distributed value iteration algorithm for obtaining the optimal cost function and control law.

==> p2bank.csv <==
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
3,0,0,0,0,0,0,0.8,0,0,0.4,0.4,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
6,0,0,0,0,0,0,0.8,0,0,0.4,0.76,0,0,0,0,0,0,0,0.46,0.6,0,0,0,0,0,0
9,0,0,0,0,0,0,0.8,0,0,0.56,0.76,0.6,0,0,0,0,0,0,0.46,0.6,0,0,0,0,0,0.2
12,0,0,0.4,0,0,0,0.8,0,0,0.56,0.76,0.6,0,0,0,0,0,0,0.782,0.6,0,0,0,0,0,0.2
15,0,0,0.4,0,0,0,0.8,0.84,0,0.56,0.76,0.6,0,0,0,0,0,0,0.782,0.9582,1,0,0,0,0,0.2
18,0,0,0.4,0,0.56,0,0.8,0.84,0.4,0.56,0.76,0.6,0.97582,0,0,0,0,0,0.782,0.9582,1,0,0,0,0,0.2
21,0,0,0.4,0,1.008,0,0.8,0.84,0.72,0.56,0.76,0.6,0.97582,0,0,0,0,0,0.782,1.055782,1,0,0,0,0,0.2
24,0,0,0.4,0,1.008,0,0.8,0.84,0.72,0.56,0.76,0.6,0.97582,0,0,0.456,0,0,0.782,1.055782,1,0.4,0,0.6782,0,0.2
27,0,0,0.4,0,1.18505953362729,0,0.8,0.84,0.72,0.56,0.76,0.6,0.97582,0,0,0.456,0,0,0.782,1.055782,1,0.76,0,0.6782,0,0.4
30,0,0,0.4,0,1.18505953362729,0,0.8,0.84,0.72,0.56,1.084,0.6,1.3055782,0,0,0.456,0.2,0,0.782,1.055782,1,0.76,0,0.6782,0,0.4
33,0,0,0.4,0,1.18505953362729,0,0.8,0.84,0.72,0.56,1.084,0.6,1.3055782,0,0,0.456,0.2,0.7084,0.782,1.08875782,1,1.084,0,0.6782,0,0.4
36,0,0.8,0.4,0.272,1.18505953362729,0,0.8,0.84,0.72,0.56,1.084,0.6,1.3055782,0,0,0.456,0.2,0.7084,1.124095782,1.08875782,1,1.084,0,0.6782,0,0.4
39,0,0.8,0.4,0.272,1.18505953362729,1.06,0.8,0.84,0.72,0.56,1.44644,0.6,1.3055782,0,0,0.456,0.2,0.7084,1.124095782,1.08875782,1,1.084,0,0.6782,0.608875782,0.4
42,0,0.8,0.4,0.4896,1.18505953362729,1.06,0.8,0.84,0.72,0.56,1.44644,0.6,1.3055782,0,0,0.456,0.2,1.064644,1.124095782,1.08875782,1,1.084,0,0.6782,0.608875782,0.4
45,0,1.34,0.4,0.4896,1.18505953362729,1.06,1.33055782,0.84,0.72,0.56,1.44644,0.6,1.3055782,0,0,0.456,0.38,1.064644,1.124095782,1.08875782,1,1.084,0,0.6782,0.608875782,0.4
48,0,1.34,0.4,0.4896,1.18505953362729,1.06,1.33055782,0.84,0.72,0.56,1.44644,0.6,1.3055782,1.072,0,0.456,0.38,1.064644,1.124095782,1.08875782,1,1.084,0,0.6782,1.0959764076,0.4
51,0,1.34,0.4,0.4896,1.18505953362729,1.06,1.33055782,0.84,1.13216,0.56,1.44644,0.6,1.3055782,1.072,0,0.456,0.38,1.064644,1.124095782,1.08875782,1,1.1092178935635,0,0.6782,1.0959764076,0.4
54,0,1.34,0.4,0.704896,1.18505953362729,1.06,1.33055782,0.84,1.13216,0.56,1.44644,0.6,1.3055782,1.072,0,0.996,0.38,1.064644,1.124095782,1.08875782,1,1.1092178935635,0,0.6782,1.0959764076,0.4
57,0,1.34,0.4,0.704896,1.18505953362729,1.908,1.33055782,0.84,1.13216,0.56,1.44644,0.6,2.086394124,1.072,0,0.996,0.38,1.064644,1.276695782,1.08875782,1,1.1092178935635,0,0.6782,1.0959764076,0.4
60,0.5248,1.34,0.4,0.704896,1.18505953362729,1.908,1.33055782,0.84,1.33123364585194,0.56,1.44644,0.6,2.086394124,1.072,0,0.996,0.38,1.064644,1.276695782,1.08875782,1,1.1092178935635,1.1064644,0.6782,1.0959764076,0.4
63,0.5248,1.34,0.4,0.704896,1.18505953362729,1.908,1.33055782,0.84,1.33123364585194,0.9476,1.44644,0.6,2.086394124,1.072,1.37224,0.996,0.38,1.064644,1.276695782,1.08875782,1,1.1092178935635,1.1064644,0.6782,1.0959764076,0.4
66,0.5248,1.34,0.4,0.897040164585194,1.18505953362729,1.908,1.33055782,1.596,1.33123364585194,0.9476,1.44644,0.6,2.086394124,1.072,1.37224,0.996,0.38,1.064644,1.276695782,1.08875782,1,1.1092178935635,1.1064644,0.6782,1.0959764076,0.4
69,0.5248,1.34,0.4,0.897040164585194,1.18505953362729,1.908,2.0730856684,1.596,1.33123364585194,0.9476,1.44644,0.6,2.086394124,1.072,1.767768,0.996,0.38,1.064644,1.276695782,1.08875782,2.08637444076,1.1092178935635,1.1064644,0.6782,1.0959764076,0.4
72,0.5248,1.34,0.4,0.897040164585194,1.18505953362729,1.908,2.0730856684,1.596,1.33123364585194,0.9476,1.44644,0.6,2.086394124,1.072,1.767768,1.39116,0.38,1.064644,1.276695782,1.08875782,2.38162351648459,1.1092178935635,1.1064644,0.6782,1.0959764076,0.4
75,0.5248,1.56650436350458,0.4,0.897040164585194,1.18505953362729,1.908,2.0730856684,1.596,1.33123364585194,0.9476,1.44644,0.6,2.086394124,1.072,1.96047027978089,1.39116,0.38,1.63739311254941,1.276695782,1.08875782,2.38162351648459,1.1092178935635,1.1064644,0.6782,1.0959764076,0.4
78,0.5248,1.56650436350458,0.4,0.897040164585194,1.18505953362729,1.908,2.0730856684,1.596,1.33123364585194,0.9476,1.44644,0.6,2.086394124,1.072,1.96047027978089,1.39116,0.38,1.63739311254941,1.276695782,1.83564351870941,2.44251013117647,1.1092178935635,1.1064644,0.6782,1.37204054109414,0.4
81,0.5248,1.56650436350458,0.4,0.897040164585194,1.18505953362729,1.908,2.0730856684,1.596,1.33123364585194,0.9476,1.44644,0.6,2.65089856165568,1.072,1.96047027978089,1.39116,0.38,1.63739311254941,1.276695782,1.83564351870941,2.44251013117647,1.1092178935635,1.1064644,0.6782,1.37204054109414,0.4
84,0.914810436350458,1.56650436350458,0.4,0.897040164585194,1.18505953362729,1.908,2.0730856684,1.596,1.33123364585194,0.9476,1.44644,0.6,2.65089856165568,1.072,2.30940693178648,1.39116,0.38,1.63739311254941,1.276695782,1.83564351870941,2.44251013117647,1.1092178935635,1.1064644,0.6782,1.37204054109414,0.4
87,0.914810436350458,2.06538305533207,0.9196,0.897040164585194,1.18505953362729,1.908,2.0730856684,1.596,1.33123364585194,0.9476,1.44644,0.6,2.65089856165568,1.072,2.30940693178648,1.39116,0.38,1.63739311254941,1.276695782,1.83564351870941,2.44251013117647,1.1092178935635,1.1064644,0.6782,1.37204054109414,0.4
90,0.914810436350458,2.06538305533207,0.9196,0.897040164585194,1.18505953362729,1.908,2.0730856684,2.32836,1.33123364585194,0.9476,1.44644,0.6,2.65089856165568,1.072,2.30940693178648,1.39116,0.38,1.63739311254941,1.276695782,1.83564351870941,2.44251013117647,1.1092178935635,1.1064644,0.6782,1.37204054109414,0.4
93,1.23770561097853,2.06538305533207,0.9196,1.05075549625335,1.18505953362729,1.908,2.0730856684,2.32836,1.33123364585194,0.9476,1.44644,0.6,2.65089856165568,1.072,2.30940693178648,1.39116,0.542,1.63739311254941,1.276695782,1.83564351870941,2.44251013117647,1.1092178935635,1.1064644,0.6782,1.37204054109414,0.4
96,1.23770561097853,2.06538305533207,0.9196,1.05075549625335,1.18505953362729,1.908,2.0730856684,2.43514495127089,1.33123364585194,0.9476,1.44644,0.6,2.65089856165568,1.072,2.30940693178648,1.39116,0.542,1.63739311254941,1.276695782,1.83564351870941,2.44251013117647,1.1092178935635,1.1064644,0.6782,1.37204054109414,0.4
99,1.23770561097853,2.09767257279488,0.9196,1.05075549625335,1.18505953362729,1.908,2.0730856684,2.43514495127089,1.33123364585194,0.9476,1.80160313993805,0.6,2.65089856165568,1.072,2.30940693178648,1.39116,0.542,1.63739311254941,1.276695782,1.83564351870941,2.47740379637703,1.1092178935635,1.1064644,0.6782,1.37204054109414,0.4
102,1.23770561097853,2.09767257279488,0.9196,1.05075549625335,1.18505953362729,1.908,2.9054710200208,2.43514495127089,1.33123364585194,0.9476,1.80160313993805,0.6,2.65089856165568,2.22166405776384,2.30940693178648,1.39116,0.542,1.63739311254941,1.276695782,1.83564351870941,2.47740379637703,1.1092178935635,1.1064644,0.6782,1.37204054109414,0.4
105,1.23770561097853,2.09767257279488,0.9196,1.05075549625335,1.18505953362729,1.908,2.9054710200208,2.43514495127089,1.33123364585194,0.9476,1.80160313993805,0.6,2.85007322306101,2.22166405776384,2.30940693178648,1.39116,0.6878,1.63739311254941,1.276695782,1.83564351870941,2.47740379637703,1.1092178935635,2.15955727125494,0.6782,1.37204054109414,0.4
108,1.23770561097853,2.09767257279488,0.9196,1.05075549625335,1.18505953362729,2.71017056109785,2.9054710200208,2.43514495127089,1.33123364585194,1.297196,1.80160313993805,0.6,2.85007322306101,2.22166405776384,2.30940693178648,1.39116,0.6878,1.63739311254941,1.276695782,1.83564351870941,2.47740379637703,1.1092178935635,2.15955727125494,0.6782,1.37204054109414,0.6
111,1.23770561097853,2.09767257279488,0.9196,1.05075549625335,1.18505953362729,2.71017056109785,2.9054710200208,2.43514495127089,1.33123364585194,1.297196,1.80160313993805,0.6,2.85007322306101,2.22166405776384,2.30940693178648,1.7817636,0.6878,1.63739311254941,1.276695782,1.83564351870941,2.47740379637703,1.1092178935635,2.15955727125494,0.6782,1.37204054109414,1
114,1.54717824107424,2.09767257279488,0.9196,1.05075549625335,1.18505953362729,2.71017056109785,2.9054710200208,2.43514495127089,1.33123364585194,1.297196,1.80160313993805,0.6,2.85007322306101,2.22166405776384,2.30940693178648,1.7817636,0.6878,1.63739311254941,1.54507139927094,1.83564351870941,2.47740379637703,1.1092178935635,2.15955727125494,0.6782,1.37204054109414,1.2
117,1.54717824107424,2.09767257279488,0.9196,1.17372776158787,1.18505953362729,2.71017056109785,3.21630245343111,2.43514495127089,1.33123364585194,1.297196,1.80160313993805,0.6,2.85007322306101,2.22166405776384,2.30940693178648,2.13330684,0.6878,1.63739311254941,1.54507139927094,1.83564351870941,2.47740379637703,1.1092178935635,2.15955727125494,0.6782,1.37204054109414,1.2
120,1.54717824107424,2.09767257279488,0.9196,1.17372776158787,1.18505953362729,2.78291298157066,3.21630245343111,2.43514495127089,1.33123364585194,1.651087484,1.80160313993805,0.6,2.85007322306101,2.22166405776384,2.30940693178648,2.13330684,0.6878,1.63739311254941,1.54507139927094,2.19443253957535,2.47740379637703,1.1092178935635,2.15955727125494,0.6782,1.37204054109414,1.2
123,1.77108332418852,2.09767257279488,0.9196,1.17372776158787,1.18505953362729,2.78291298157066,3.21630245343111,2.43514495127089,1.33123364585194,1.651087484,1.80160313993805,0.6,2.85007322306101,2.22166405776384,2.30940693178648,2.13330684,0.6878,1.63739311254941,1.54507139927094,2.19443253957535,2.47740379637703,1.1092178935635,2.15955727125494,0.6782,1.96481606647055,1.2
126,1.77108332418852,2.09767257279488,0.9196,1.27210557385549,1.18505953362729,2.78291298157066,3.21630245343111,2.43514495127089,1.33123364585194,1.651087484,1.80160313993805,0.6,2.85007322306101,2.22166405776384,2.30940693178648,2.13330684,0.6878,1.63739311254941,1.54507139927094,2.19443253957535,2.47740379637703,1.1092178935635,2.15955727125494,0.6782,2.10219085593228,1.2
129,1.77108332418852,2.15101034411588,0.9196,1.27210557385549,1.18505953362729,2.78291298157066,3.21630245343111,2.43514495127089,1.33123364585194,1.76405579830156,1.80160313993805,0.6,2.85007322306101,2.22166405776384,2.30940693178648,2.13330684,0.6878,1.63739311254941,1.54507139927094,2.19443253957535,2.47740379637703,1.1092178935635,2.15955727125494,0.6782,2.10219085593228,1.2
132,1.77108332418852,2.15101034411588,0.9196,1.27210557385549,1.18505953362729,2.78291298157066,3.21630245343111,2.43514495127089,1.33123364585194,1.76405579830156,1.80160313993805,0.6,2.85007322306101,2.22166405776384,2.30940693178648,2.13330684,0.6878,1.63739311254941,1.54507139927094,2.19443253957535,2.47740379637703,1.1092178935635,2.926831083686,0.6782,2.10219085593228,1.4
135,1.77108332418852,2.15101034411588,0.9196,1.27210557385549,1.18505953362729,2.78291298157066,3.21630245343111,2.43514495127089,1.33123364585194,1.76405579830156,1.80160313993805,0.6,2.85007322306101,2.22166405776384,2.30940693178648,2.13330684,0.6878,2.09964925967685,1.54507139927094,2.19443253957535,2.47740379637703,1.1092178935635,2.926831083686,0.6782,2.10219085593228,1.4
138,1.77108332418852,2.15101034411588,0.9196,1.27210557385549,1.18505953362729,2.78291298157066,3.21630245343111,2.43514495127089,1.33123364585194,1.76405579830156,1.80160313993805,0.6,2.85007322306101,2.22166405776384,2.30940693178648,2.13330684,0.6878,2.09964925967685,1.54507139927094,2.19443253957535,2.47740379637703,1.1092178935635,3.36916670510345,0.6782,2.10219085593228,1.4
141,1.77108332418852,2.15101034411588,0.9196,1.27210557385549,1.18505953362729,2.78291298157066,3.21630245343111,2.43514495127089,1.33123364585194,1.76405579830156,1.80160313993805,0.6,2.85007322306101,2.22166405776384,2.68649163766463,2.13330684,0.6878,2.09964925967685,1.54507139927094,2.19443253957535,2.47740379637703,1.39829610420715,3.36916670510345,0.6782,2.10219085593228,1.4
144,1.77108332418852,2.15101034411588,0.9196,1.27210557385549,1.18505953362729,2.78291298157066,3.21630245343111,2.43514495127089,1.33123364585194,1.76405579830156,1.80160313993805,0.6,3.27160867173218,3.17910377456273,2.68649163766463,2.13330684,0.6878,2.09964925967685,1.54507139927094,2.19443253957535,2.47740379637703,1.39829610420715,3.36916670510345,1.36488713992709,2.10219085593228,1.4
147,1.93315065950062,2.15101034411588,0.9196,1.27210557385549,1.18505953362729,2.78291298157066,3.7002028299181,2.43514495127089,1.33123364585194,1.76405579830156,1.80160313993805,0.6,3.27160867173218,3.17910377456273,2.68649163766463,2.13330684,0.6878,2.09964925967685,1.54507139927094,2.19443253957535,2.47740379637703,1.39829610420715,3.36916670510345,1.98290556586148,2.10219085593228,1.4
150,2.04659779421909,2.15101034411588,0.9196,1.27210557385549,1.18505953362729,2.78291298157066,3.7002028299181,2.43514495127089,1.33123364585194,1.76405579830156,1.80160313993805,0.6,3.27160867173218,3.17910377456273,2.68649163766463,2.13330684,0.6878,2.14388282181859,1.54507139927094,2.19443253957535,2.47740379637703,1.39829610420715,3.36916670510345,1.98290556586148,2.10219085593228,1.4
153,2.04659779421909,2.15101034411588,1.47115449512709,1.35080782366959,1.18505953362729,2.78291298157066,3.7002028299181,2.43514495127089,1.33123364585194,1.76405579830156,1.85225211086497,0.6,3.27160867173218,3.17910377456273,2.68649163766463,2.13330684,0.6878,2.14388282181859,1.54507139927094,2.19443253957535,2.47740379637703,1.39829610420715,3.36916670510345,1.98290556586148,2.10219085593228,1.4
156,2.04659779421909,2.15101034411588,1.47115449512709,1.35080782366959,1.18505953362729,2.83285493688514,3.7002028299181,2.43514495127089,1.33123364585194,1.76405579830156,1.85225211086497,1.48179144705124,3.27160867173218,3.17910377456273,2.68649163766463,2.13330684,0.6878,2.14388282181859,1.54507139927094,2.63162998010191,2.47740379637703,1.39829610420715,3.36916670510345,1.98290556586148,2.10219085593228,1.4
159,2.04659779421909,2.15101034411588,1.96755354074147,1.35080782366959,1.18505953362729,2.92103408159027,3.7002028299181,2.43514495127089,1.33123364585194,1.76405579830156,1.85225211086497,1.48179144705124,3.27160867173218,3.17910377456273,2.68649163766463,2.13330684,0.6878,2.14388282181859,1.54507139927094,2.63162998010191,2.47740379637703,1.39829610420715,3.36916670510345,1.98290556586148,2.29841180370778,1.4
162,2.13982289852398,2.15101034411588,1.96755354074147,1.35080782366959,1.18505953362729,2.92103408159027,3.7002028299181,2.43514495127089,1.33123364585194,1.76405579830156,1.85225211086497,1.48179144705124,3.27160867173218,3.17910377456273,2.68649163766463,2.13330684,0.937118,2.14388282181859,1.54507139927094,2.63162998010191,2.47740379637703,1.39829610420715,3.36916670510345,1.98290556586148,2.29841180370778,1.4
165,2.13982289852398,2.15101034411588,1.96755354074147,1.35080782366959,1.18505953362729,2.92103408159027,3.7002028299181,2.43514495127089,1.33123364585194,1.76405579830156,1.85225211086497,1.48179144705124,3.27160867173218,3.17910377456273,2.68649163766463,2.49638173583016,0.937118,2.34715728237095,1.54507139927094,2.63162998010191,3.20151937198619,1.39829610420715,3.36916670510345,1.98290556586148,2.29841180370778,1.4
168,2.13982289852398,2.15101034411588,1.96755354074147,1.35080782366959,1.59622677160696,2.92103408159027,3.7002028299181,2.43514495127089,1.33123364585194,1.76405579830156,1.85225211086497,1.48179144705124,3.27160867173218,3.17910377456273,2.68649163766463,2.49638173583016,1.0434062,2.34715728237095,1.54507139927094,2.63162998010191,3.20151937198619,1.65846649378643,3.36916670510345,1.98290556586148,2.29841180370778,1.4
171,2.13982289852398,2.15101034411588,1.96755354074147,1.35080782366959,1.59622677160696,2.92103408159027,3.7002028299181,3.07631135110485,1.33123364585194,1.76405579830156,1.85225211086497,1.48179144705124,3.27160867173218,3.17910377456273,2.68649163766463,2.49638173583016,1.0434062,2.34715728237095,1.943003534086,2.63162998010191,3.20151937198619,1.89261984440779,3.36916670510345,1.98290556586148,2.29841180370778,1.4
174,2.13982289852398,2.15101034411588,2.47842932177781,1.35080782366959,1.59622677160696,2.92103408159027,3.7002028299181,3.07631135110485,1.33123364585194,1.76405579830156,1.85225211086497,1.48179144705124,3.27160867173218,3.17910377456273,3.11860646102013,2.49638173583016,1.0434062,2.34715728237095,1.943003534086,2.63162998010191,3.20151937198619,1.89261984440779,3.36916670510345,2.57891536268393,2.29841180370778,1.4
177,2.13982289852398,2.94989159955669,2.47842932177781,1.35080782366959,1.59622677160696,2.92103408159027,3.7002028299181,3.07631135110485,1.33123364585194,1.76405579830156,1.85225211086497,1.48179144705124,3.55356938885558,3.17910377456273,3.11860646102013,2.49638173583016,1.0434062,2.34715728237095,1.943003534086,2.63162998010191,3.20151937198619,1.89261984440779,3.36916670510345,2.57891536268393,2.3708233612687,1.4
180,2.13982289852398,3.39384758164897,2.93821752471051,1.35080782366959,1.59622677160696,2.92103408159027,3.7002028299181,3.07631135110485,1.33123364585194,1.76405579830156,1.85225211086497,1.48179144705124,3.55356938885558,3.17910377456273,3.11860646102013,2.49638173583016,1.0434062,2.34715728237095,1.943003534086,2.99941860780577,3.20151937198619,1.89261984440779,3.36916670510345,2.57891536268393,2.3708233612687,1.4
183,2.13982289852398,3.39384758164897,2.93821752471051,1.35080782366959,1.59622677160696,2.92103408159027,3.7002028299181,3.07631135110485,1.33123364585194,1.76405579830156,2.30174262801557,2.23715924296072,3.55356938885558,3.17910377456273,3.11860646102013,2.49638173583016,1.0434062,2.34715728237095,1.943003534086,2.99941860780577,3.20151937198619,1.98226262747224,3.36916670510345,2.57891536268393,2.3708233612687,1.4
186,2.13982289852398,3.39384758164897,3.35202690734995,1.35080782366959,2.00069734158164,2.92103408159027,3.7002028299181,3.07631135110485,1.33123364585194,1.76405579830156,2.30174262801557,2.23715924296072,3.55356938885558,3.17910377456273,3.11860646102013,2.49638173583016,1.0434062,2.34715728237095,1.943003534086,2.99941860780577,3.20151937198619,1.98226262747224,3.36916670510345,2.57891536268393,2.3708233612687,1.4
189,2.13982289852398,3.39384758164897,3.35202690734995,1.35080782366959,2.00069734158164,3.64473981105586,3.7002028299181,3.2147586877657,1.33123364585194,1.76405579830156,2.30174262801557,2.23715924296072,3.59034825162596,3.17910377456273,3.11860646102013,2.49638173583016,1.0434062,2.34715728237095,1.943003534086,2.99941860780577,3.20151937198619,1.98226262747224,3.36916670510345,2.57891536268393,2.3708233612687,1.4
192,2.13982289852398,3.39384758164897,3.35202690734995,1.35080782366959,2.00069734158164,3.64473981105586,3.7002028299181,3.2147586877657,1.91797807650478,1.76405579830156,2.30174262801557,2.23715924296072,3.59034825162596,3.17910377456273,3.11860646102013,2.49638173583016,1.0434062,2.34715728237095,1.943003534086,2.99941860780577,3.43134965404028,1.98226262747224,3.36916670510345,3.11532417982414,2.3708233612687,1.4
195,2.13982289852398,3.39384758164897,3.35202690734995,1.47244406658615,2.00069734158164,3.64473981105586,3.7002028299181,3.2147586877657,1.91797807650478,1.76405579830156,2.30174262801557,2.23715924296072,3.59034825162596,3.17910377456273,3.11860646102013,2.8231491420773,1.0434062,2.34715728237095,2.37157675262319,2.99941860780577,3.43134965404028,1.98226262747224,3.36916670510345,3.11532417982414,2.3708233612687,1.4
198,2.13982289852398,3.39384758164897,3.35202690734995,1.47244406658615,2.00069734158164,3.64473981105586,3.7002028299181,3.2147586877657,1.91797807650478,1.76405579830156,2.30174262801557,2.23715924296072,3.59034825162596,3.17910377456273,3.11860646102013,2.8231491420773,1.0434062,2.50029038863454,2.37157675262319,2.99941860780577,3.43134965404028,1.98226262747224,3.60600858531325,3.11532417982414,2.43058525224449,1.4
201,2.13982289852398,3.39384758164897,3.35202690734995,1.47244406658615,2.00069734158164,3.64473981105586,4.03644218430287,3.32097421100626,1.91797807650478,1.76405579830156,2.30174262801557,2.23715924296072,3.59034825162596,3.17910377456273,3.11860646102013,2.8231491420773,1.13906558,2.50029038863454,2.37157675262319,2.99941860780577,3.43134965404028,1.98226262747224,3.60600858531325,3.11532417982414,2.43058525224449,1.4
204,2.13982289852398,3.39384758164897,3.35202690734995,1.47244406658615,2.00069734158164,3.64473981105586,4.03644218430287,3.32097421100626,1.91797807650478,1.76405579830156,2.30174262801557,2.23715924296072,3.59034825162596,3.17910377456273,3.11860646102013,2.8231491420773,1.13906558,2.57634026850933,2.67157800559922,2.99941860780577,3.43134965404028,1.98226262747224,3.60600858531325,3.11532417982414,2.43058525224449,1.4
207,2.13982289852398,3.39384758164897,3.35202690734995,1.47244406658615,2.00069734158164,3.64473981105586,4.03644218430287,3.32097421100626,1.91797807650478,1.76405579830156,2.30174262801557,2.23715924296072,3.59034825162596,3.76207177722363,3.11860646102013,2.8231491420773,1.13906558,2.57634026850933,2.67157800559922,2.99941860780577,3.43134965404028,1.98226262747224,3.60600858531325,3.11532417982414,2.43058525224449,1.4
210,2.13982289852398,3.39384758164897,3.35202690734995,1.5697530609194,2.00069734158164,3.64473981105586,4.03644218430287,3.32097421100626,1.91797807650478,1.76405579830156,2.30174262801557,2.23715924296072,3.59034825162596,3.76207177722363,3.11860646102013,2.8231491420773,1.13906558,2.57634026850933,2.67157800559922,2.99941860780577,3.43134965404028,1.98226262747224,3.60600858531325,3.67094956240165,2.43058525224449,1.4
213,2.40173476823727,3.39384758164897,3.35202690734995,1.5697530609194,2.00069734158164,3.64473981105586,4.03644218430287,3.32097421100626,1.91797807650478,1.76405579830156,2.30174262801557,2.23715924296072,3.59034825162596,3.76207177722363,3.50236666584048,2.8231491420773,1.13906558,2.57634026850933,2.67157800559922,2.99941860780577,3.43134965404028,1.98226262747224,3.60600858531325,3.67094956240165,2.43058525224449,1.4
216,2.58507307703657,3.39384758164897,3.35202690734995,1.5697530609194,2.00069734158164,3.64473981105586,4.03644218430287,3.32097421100626,1.91797807650478,1.76405579830156,2.72920239206494,2.87528266960596,3.59034825162596,3.76207177722363,3.50236666584048,2.8231491420773,1.13906558,2.57634026850933,2.67157800559922,2.99941860780577,3.43134965404028,1.98226262747224,3.60600858531325,3.67094956240165,2.43058525224449,1.4
219,2.58507307703657,3.39384758164897,3.35202690734995,1.5697530609194,2.00069734158164,3.64473981105586,4.03644218430287,3.32097421100626,1.91797807650478,1.76405579830156,2.72920239206494,2.87528266960596,3.79976691011049,3.76207177722363,3.50236666584048,2.8231491420773,1.13906558,2.61908624491427,2.67157800559922,3.58978604225946,3.43134965404028,1.98226262747224,3.60600858531325,3.67094956240165,2.43058525224449,1.4
222,2.58507307703657,3.39384758164897,3.35202690734995,1.5697530609194,2.00069734158164,3.64473981105586,4.03644218430287,3.32097421100626,1.91797807650478,2.06485006590203,2.72920239206494,2.87528266960596,3.79976691011049,3.76207177722363,3.50236666584048,3.14731923445977,1.13906558,2.61908624491427,2.67157800559922,3.58978604225946,3.43134965404028,1.98226262747224,3.60600858531325,3.67094956240165,2.43058525224449,1.4
225,2.58507307703657,3.39384758164897,3.35202690734995,1.5697530609194,2.00069734158164,3.64473981105586,4.03644218430287,3.32097421100626,1.91797807650478,2.06485006590203,2.7923390002575,2.87528266960596,3.79976691011049,3.76207177722363,3.77099880921473,3.14731923445977,1.13906558,2.61908624491427,2.99617816438557,3.58978604225946,3.43134965404028,1.98226262747224,3.60600858531325,3.67094956240165,2.43058525224449,1.4
228,2.58507307703657,3.39384758164897,3.35202690734995,1.5697530609194,2.00069734158164,3.64473981105586,4.03644218430287,3.32097421100626,1.91797807650478,2.06485006590203,2.7923390002575,2.87528266960596,3.79976691011049,3.76207177722363,3.77099880921473,3.439072317604,1.225159022,2.61908624491427,2.99617816438557,3.58978604225946,3.43134965404028,1.98226262747224,3.60600858531325,3.67094956240165,2.43058525224449,1.4
231,2.58507307703657,3.39384758164897,3.35202690734995,1.647600256386,2.00069734158164,3.64473981105586,4.03644218430287,3.32097421100626,1.91797807650478,2.06485006590203,2.7923390002575,2.87528266960596,3.79976691011049,3.76207177722363,3.77099880921473,3.439072317604,1.3026431198,2.61908624491427,2.99617816438557,3.58978604225946,3.43134965404028,1.98226262747224,3.86621900625729,3.67094956240165,2.43058525224449,1.4
234,2.58507307703657,3.39384758164897,3.74892163771558,1.647600256386,2.00069734158164,3.64473981105586,4.03644218430287,3.32097421100626,1.91797807650478,2.18707034799773,2.7923390002575,2.87528266960596,3.79976691011049,3.76207177722363,3.77099880921473,3.439072317604,1.3026431198,2.78146624241381,2.99617816438557,3.58978604225946,3.43134965404028,1.98226262747224,3.86621900625729,3.67094956240165,2.43058525224449,1.4
237,2.58507307703657,3.39384758164897,3.74892163771558,1.647600256386,2.00069734158164,3.64473981105586,4.03644218430287,3.32097421100626,2.47534966456479,2.18707034799773,2.7923390002575,2.87528266960596,3.79976691011049,3.76207177722363,3.77099880921473,3.439072317604,1.3026431198,2.78146624241381,2.99617816438557,3.58978604225946,3.43134965404028,1.98226262747224,4.02160137931187,3.90868538143093,2.43058525224449,1.4
240,2.58507307703657,3.39384758164897,3.74892163771558,1.647600256386,2.00069734158164,3.64473981105586,4.03644218430287,3.32097421100626,2.47534966456479,2.18707034799773,2.7923390002575,2.87528266960596,3.79976691011049,3.76207177722363,3.77099880921473,3.439072317604,1.37237880782,2.78146624241381,2.99617816438557,3.58978604225946,3.50256507795732,1.98226262747224,4.02160137931187,3.90868538143093,2.43058525224449,1.4
243,2.58507307703657,3.39384758164897,3.74892163771558,1.647600256386,2.00069734158164,3.64473981105586,4.40913043845334,3.32097421100626,2.47534966456479,2.18707034799773,2.7923390002575,2.87528266960596,3.79976691011049,3.76207177722363,3.77099880921473,3.96119194337881,1.37237880782,2.78146624241381,2.99617816438557,3.58978604225946,3.50256507795732,1.98226262747224,4.02160137931187,3.90868538143093,2.43058525224449,1.4
246,2.58507307703657,3.82120818377995,3.74892163771558,1.647600256386,2.00069734158164,3.64473981105586,4.51167850618369,3.32097421100626,2.47534966456479,2.18707034799773,2.7923390002575,2.87528266960596,3.79976691011049,3.76207177722363,3.77099880921473,3.96119194337881,1.37237880782,2.78146624241381,2.99617816438557,3.58978604225946,3.50256507795732,1.98226262747224,4.02160137931187,3.90868538143093,2.43058525224449,1.6
249,2.58507307703657,3.82120818377995,3.74892163771558,1.647600256386,2.00069734158164,3.64473981105586,4.51167850618369,3.32097421100626,2.92124693501279,2.18707034799773,2.7923390002575,2.87528266960596,3.79976691011049,3.76207177722363,3.77099880921473,3.96119194337881,1.37237880782,2.78146624241381,2.99617816438557,3.58978604225946,3.65719460250181,1.98226262747224,4.02160137931187,3.90868538143093,2.43058525224449,1.6
252,2.58507307703657,3.82120818377995,3.74892163771558,1.647600256386,2.00069734158164,3.64473981105586,4.51167850618369,3.32097421100626,2.95416600199265,2.18707034799773,2.7923390002575,2.87528266960596,3.79976691011049,3.76207177722363,3.77099880921473,3.96119194337881,1.37237880782,2.78146624241381,2.99617816438557,3.58978604225946,3.65719460250181,2.15687157425398,4.02160137931187,3.90868538143093,2.43058525224449,1.6
255,2.58507307703657,3.82120818377995,3.74892163771558,1.647600256386,2.00069734158164,3.64473981105586,4.51167850618369,3.51361403750924,2.95416600199265,2.18707034799773,2.7923390002575,2.87528266960596,3.79976691011049,3.76207177722363,3.77099880921473,3.96119194337881,1.37237880782,2.78146624241381,3.27396223097816,3.85768977765173,3.65719460250181,2.15687157425398,4.02160137931187,3.90868538143093,2.43058525224449,1.6
258,2.58507307703657,3.82120818377995,3.74892163771558,1.81349680530806,2.00069734158164,3.64473981105586,4.51167850618369,3.51361403750924,2.95416600199265,2.18707034799773,2.7923390002575,2.87528266960596,3.79976691011049,3.76207177722363,3.77099880921473,3.96119194337881,1.37237880782,2.78146624241381,3.27396223097816,3.85768977765173,3.65719460250181,2.15687157425398,4.02160137931187,3.90868538143093,2.43058525224449,1.8
261,2.58507307703657,3.82120818377995,3.74892163771558,1.81349680530806,2.00069734158164,3.64473981105586,4.51167850618369,3.51361403750924,2.95416600199265,2.18707034799773,2.7923390002575,2.87528266960596,3.79976691011049,3.76207177722363,3.77099880921473,4.18115816657817,1.37237880782,2.78146624241381,3.27396223097816,3.85768977765173,3.65719460250181,2.15687157425398,4.02160137931187,3.93646378809019,2.43058525224449,1.8
264,2.58507307703657,3.82120818377995,3.74892163771558,1.81349680530806,2.00069734158164,3.64473981105586,4.51167850618369,3.51361403750924,2.95416600199265,2.18707034799773,2.80857700000745,2.87528266960596,3.79976691011049,3.76207177722363,3.77099880921473,4.18115816657817,1.435140927038,2.78146624241381,3.27396223097816,3.85768977765173,3.65719460250181,2.15687157425398,4.02160137931187,3.93646378809019,2.43058525224449,1.8
267,2.58507307703657,3.82120818377995,4.12539087769494,1.81349680530806,2.00069734158164,3.64473981105586,4.51167850618369,3.51361403750924,2.95416600199265,2.18707034799773,2.80857700000745,2.87528266960596,3.79976691011049,3.76207177722363,3.77099880921473,4.18115816657817,1.435140927038,2.78146624241381,3.27396223097816,3.85768977765173,3.65719460250181,2.15687157425398,4.02160137931187,3.93646378809019,2.43058525224449,1.8
270,2.58507307703657,3.82120818377995,4.12539087769494,1.81349680530806,2.00069734158164,3.64473981105586,4.51167850618369,3.51361403750924,2.95416600199265,2.18707034799773,2.80857700000745,2.87528266960596,3.79976691011049,3.76207177722363,3.77099880921473,4.18115816657817,1.435140927038,2.78146624241381,3.27396223097816,3.85768977765173,3.65719460250181,2.15687157425398,4.02160137931186,3.93646378809019,2.43058525224449,1.8
273,2.58507307703657,3.82120818377995,4.12539087769494,1.81349680530806,2.38808614022591,3.64473981105586,4.51167850618369,3.51361403750924,2.97075565688485,2.18707034799773,2.80857700000745,2.87528266960596,3.79976691011049,3.76207177722363,3.77099880921473,4.18115816657817,1.435140927038,2.78146624241381,3.27396223097816,3.85768977765173,3.81182412704629,2.15687157425398,4.02160137931186,3.93646378809019,2.43058525224449,1.8
276,2.58507307703657,3.82120818377995,4.12539087769494,1.81349680530806,2.38808614022591,3.64473981105586,4.51167850618369,3.51361403750924,2.97075565688485,2.18707034799773,2.80857700000745,3.21428630618695,3.79976691011049,3.76207177722363,3.77099880921473,4.18115816657817,1.4916268343342,2.78146624241381,3.27396223097816,3.85768977765173,3.81182412704629,2.15687157425398,4.02160137931186,3.93646378809019,2.43058525224449,1.8
279,2.58507307703657,3.82120818377995,4.12539087769494,1.81349680530806,2.38808614022591,3.64473981105586,4.51167850618369,3.51361403750924,2.97075565688485,2.18707034799773,2.80857700000745,3.21428630618695,4.090459460172,3.76207177722363,3.77099880921473,4.31656072228169,1.4916268343342,2.78146624241381,3.27396223097816,3.85768977765173,3.81182412704629,2.33148052103573,4.02160137931186,3.93646378809019,2.43058525224449,1.8
282,2.58507307703657,3.82120818377995,4.12539087769494,1.81349680530806,2.38808614022591,3.64473981105586,4.54074776118984,3.51361403750924,2.97075565688485,2.18707034799773,2.80857700000745,3.21428630618695,4.090459460172,3.76207177722363,3.77099880921473,4.31656072228169,1.54246415090078,2.78146624241381,3.27396223097816,3.85768977765173,3.81182412704629,2.33148052103573,4.02160137931186,3.93646378809019,2.43058525224449,1.8
285,2.58507307703657,3.82120818377995,4.12539087769494,1.81349680530806,2.38808614022591,3.64473981105586,4.54074776118984,3.51361403750924,2.97075565688485,2.18707034799773,2.80857700000745,3.21428630618695,4.090459460172,3.76207177722363,3.9970887568773,4.31656072228169,1.54246415090078,2.78146624241381,3.27396223097816,3.85768977765173,3.81182412704629,2.33148052103573,4.02160137931186,3.93646378809019,2.85946222397537,1.8
288,2.58507307703657,3.82120818377995,4.12539087769494,1.81349680530806,2.38808614022591,3.64473981105586,4.54074776118984,3.51361403750924,2.97075565688485,2.18707034799773,3.15137992281693,3.21428630618695,4.090459460172,3.76207177722363,4.1553517202411,4.31656072228169,1.54246415090078,2.78146624241381,3.47118891825891,3.85768977765173,3.81182412704629,2.33148052103573,4.02160137931186,3.93646378809019,2.85946222397537,1.8
291,2.58507307703657,3.82120818377995,4.12539087769494,1.81349680530806,2.38808614022591,3.64473981105586,4.54074776118984,3.51361403750924,2.97075565688485,2.18707034799773,3.15137992281693,3.21428630618695,4.090459460172,3.76207177722363,4.1553517202411,4.31656072228169,1.54246415090078,3.02356797836759,3.47118891825891,3.85768977765173,3.81182412704629,2.33148052103573,4.02160137931186,3.93646378809019,3.01196342769821,2
294,2.58507307703657,3.82120818377995,4.12539087769494,1.94787300993493,2.38808614022591,3.64473981105586,4.54074776118984,3.51361403750924,2.97075565688485,2.18707034799773,3.15137992281693,3.21428630618695,4.090459460172,3.76207177722363,4.1553517202411,4.31656072228169,1.54246415090078,3.02356797836759,3.47118891825891,3.85768977765173,3.81182412704629,2.33148052103573,4.02160137931186,3.93646378809019,3.01196342769821,2
297,2.75614595340918,3.82120818377995,4.12539087769494,1.94787300993493,2.73189754279942,3.64473981105586,4.54074776118984,3.81346593321913,2.97075565688485,2.18707034799773,3.15137992281693,3.21428630618695,4.090459460172,3.76207177722363,4.1553517202411,4.31656072228169,1.54246415090078,3.02356797836759,3.47118891825891,3.85768977765173,3.81182412704629,2.33148052103573,4.02160137931186,3.93646378809019,3.01196342769821,2
300,2.75614595340918,3.82120818377995,4.12539087769494,1.94787300993493,2.73189754279942,3.64473981105586,4.54074776118984,3.81346593321913,2.97075565688485,2.18707034799773,3.15137992281693,3.21428630618695,4.090459460172,3.76207177722363,4.1553517202411,4.31656072228169,1.54246415090078,3.02356797836759,3.47118891825891,4.33345128592789,3.81182412704629,2.33148052103573,4.02160137931186,3.93646378809019,3.16446463142105,2.2
303,2.75614595340918,3.82120818377995,4.12539087769494,1.94787300993493,2.73189754279942,3.64473981105586,4.54074776118984,3.81346593321913,2.97075565688485,2.18707034799773,3.15137992281693,3.21428630618695,4.090459460172,3.76207177722363,4.26613579459577,4.31656072228169,1.5882177358107,3.02356797836759,3.47118891825891,4.33345128592789,3.81182412704629,2.33148052103573,4.02160137931186,3.93646378809019,3.16446463142105,2.4
306,2.75614595340918,3.82120818377995,4.12539087769494,2.05537397363643,2.73189754279942,4.37679570079995,4.54074776118984,3.81346593321913,2.97075565688485,2.18707034799773,3.15137992281693,3.21428630618695,4.090459460172,3.76207177722363,4.26613579459577,4.31656072228169,1.5882177358107,3.02356797836759,3.47118891825891,4.33345128592789,3.81182412704629,2.33148052103573,4.02160137931186,3.93646378809019,3.16446463142105,2.4
309,2.75614595340918,3.82120818377995,4.12539087769494,2.05537397363643,2.73189754279942,4.37679570079995,4.54074776118984,3.81346593321913,2.97075565688485,2.18707034799773,3.15137992281693,3.21428630618695,4.090459460172,4.73334656692697,4.26613579459577,4.31656072228169,1.5882177358107,3.02356797836759,3.47118891825891,4.33345128592789,4.28237158877687,2.49833246893216,4.02160137931186,3.93646378809019,3.16446463142105,2.4
312,2.75614595340918,3.82120818377995,4.12539087769494,2.05537397363643,2.73189754279942,4.37679570079995,4.54074776118984,3.81346593321913,2.97075565688485,2.18707034799773,3.15137992281693,3.21428630618695,4.090459460172,4.73334656692697,4.26613579459577,4.31656072228169,1.5882177358107,3.05994240015707,3.47118891825891,4.33345128592789,4.28237158877687,2.49833246893216,4.02160137931186,3.93646378809019,3.16446463142105,2.4
315,2.75614595340918,3.82120818377995,4.12539087769494,2.05537397363643,2.73189754279942,4.37679570079995,4.54074776118984,3.81346593321913,2.97075565688485,2.18707034799773,3.15137992281693,3.58836098631302,4.090459460172,4.73334656692697,4.26613579459577,4.31656072228169,1.5882177358107,3.05994240015707,3.47118891825891,4.33345128592789,4.28237158877687,2.64849922203894,4.02160137931186,4.48993630110706,3.16446463142105,2.4
318,2.75614595340918,3.82120818377995,4.49419838324736,2.05537397363643,2.73189754279942,4.37679570079995,4.54074776118984,3.81346593321913,2.97075565688485,2.18707034799773,3.15137992281693,3.58836098631302,4.090459460172,4.73334656692697,4.26613579459577,4.31656072228169,1.5882177358107,3.05994240015707,3.47118891825891,4.33345128592789,4.3965331151446,2.64849922203894,4.02160137931186,4.48993630110706,3.42301288478134,2.4
321,2.75614595340918,3.82120818377995,4.52334858102488,2.05537397363643,2.73189754279942,4.37679570079995,4.54074776118984,3.81346593321913,2.97075565688485,2.18707034799773,3.15137992281693,3.58836098631302,4.35454756822736,4.73334656692697,4.26613579459577,4.31656072228169,1.5882177358107,3.05994240015707,3.47118891825891,4.33345128592789,4.3965331151446,2.64849922203894,4.02160137931186,4.8173358151684,3.42301288478134,2.4
324,2.75614595340918,3.82120818377995,4.52334858102488,2.05537397363643,2.73189754279942,4.37679570079995,4.54074776118984,3.81346593321913,3.09207085268802,2.18707034799773,3.48346853396824,3.58836098631302,4.35454756822736,4.73334656692697,4.26613579459577,4.31656072228169,1.5882177358107,3.05994240015707,3.47118891825891,4.33345128592789,4.3965331151446,2.64849922203894,4.02160137931186,4.8173358151684,3.42301288478134,2.4
327,2.75614595340918,3.82120818377995,4.52334858102488,2.05537397363643,2.73189754279942,4.41420316881255,4.54074776118984,3.81346593321913,3.09207085268802,2.18707034799773,3.48346853396824,3.58836098631302,4.35454756822736,4.73334656692697,4.26613579459577,4.31656072228169,1.5882177358107,3.0931512612722,3.47118891825891,4.33345128592789,4.3965331151446,2.64849922203894,4.02160137931186,4.8173358151684,3.42301288478134,2.4
330,2.75614595340918,3.82120818377995,4.52334858102488,2.05537397363643,2.73189754279942,4.41420316881255,4.54074776118984,3.81346593321913,3.09207085268802,2.18707034799773,3.48678942007975,3.58836098631302,4.35454756822736,4.73334656692697,4.26613579459577,4.50361168485329,1.5882177358107,3.0931512612722,3.47118891825891,4.33345128592789,4.3965331151446,2.64849922203894,4.02160137931186,4.8173358151684,3.42301288478134,2.4
333,2.95284330264568,3.82120818377995,4.52334858102488,2.05537397363643,2.73189754279942,4.41420316881255,4.54074776118984,3.81346593321913,3.09207085268802,2.18707034799773,3.48678942007975,3.58836098631302,4.35454756822736,4.73334656692697,4.26613579459577,4.50361168485329,1.5882177358107,3.09348334988336,3.47118891825891,4.33345128592789,4.3965331151446,2.64849922203894,4.02160137931186,4.8173358151684,3.42301288478134,2.4
336,2.95284330264568,3.82120818377995,4.52334858102488,2.05537397363643,2.73189754279942,4.41420316881255,4.54074776118984,3.81346593321913,3.09207085268803,2.18707034799773,3.48678942007975,3.58836098631302,4.35454756822736,4.73334656692697,4.26613579459577,4.50361168485329,1.5882177358107,3.09348334988336,3.47118891825891,4.33345128592789,4.3965331151446,2.64849922203894,4.02160137931186,4.8173358151684,3.42301288478134,2.6
339,2.95284330264568,3.82120818377995,4.52334858102488,2.05537397363643,2.73189754279942,4.41420316881255,4.86805296577461,3.81346593321913,3.09207085268803,2.18707034799773,3.48678942007975,3.58836098631302,4.35454756822736,4.88700360259328,4.26613579459577,4.50361168485329,1.5882177358107,3.09348334988336,3.47118891825891,4.33345128592789,4.3965331151446,2.64849922203894,4.02160137931186,4.8173358151684,3.42301288478134,2.6
342,2.95284330264568,3.82120818377995,4.52334858102488,2.05537397363643,2.73189754279942,4.41420316881255,5.07091546593651,3.81346593321913,3.09207085268803,2.18707034799773,3.48678942007975,3.58836098631302,4.35454756822736,4.88700360259328,4.26613579459577,4.50361168485329,1.5882177358107,3.09348334988336,3.47118891825891,4.33345128592789,4.3965331151446,2.64849922203894,4.02160137931186,4.8173358151684,3.57551408850418,2.6
345,2.95284330264568,3.82120818377995,4.52334858102488,2.05537397363643,2.73189754279942,4.4338729037362,5.07091546593651,3.81346593321913,3.10743655625466,2.18707034799773,3.48678942007975,3.58836098631302,4.35454756822736,4.88700360259328,4.26613579459577,4.50361168485329,1.5882177358107,3.09348334988336,3.47118891825891,4.33345128592789,4.3965331151446,2.64849922203894,4.02160137931186,4.94966416781397,3.57551408850418,2.6
348,2.95284330264568,4.17420187731916,4.52334858102488,2.05537397363643,3.04435413287084,4.4338729037362,5.07091546593651,3.81346593321913,3.10743655625466,2.18707034799773,3.48678942007975,3.58836098631302,4.35454756822736,4.88700360259328,4.26613579459577,4.50361168485329,1.5882177358107,3.09348334988336,3.47118891825891,4.33345128592789,4.3965331151446,2.64849922203894,4.02160137931186,4.94966416781397,3.57551408850418,2.6
351,2.95284330264568,4.17420187731916,4.52334858102488,2.15504283453461,3.04435413287084,4.4338729037362,5.07091546593651,3.81346593321913,3.11740344234447,2.18707034799773,3.48678942007975,3.58836098631302,4.35454756822736,4.88700360259328,4.26613579459577,4.50361168485329,1.5882177358107,3.09348334988336,3.47118891825891,4.33345128592789,4.3965331151446,2.64849922203894,4.02160137931186,4.94966416781397,3.57551408850418,2.6
354,2.95284330264568,4.17420187731916,4.52334858102488,2.15504283453461,3.04435413287084,4.4338729037362,5.07091546593651,3.81346593321913,3.11740344234447,2.18707034799773,3.48678942007975,3.58836098631302,4.35454756822736,4.88700360259328,4.26613579459577,4.50361168485329,1.5882177358107,3.09348334988336,3.47118891825891,4.33345128592789,4.54038343458387,2.78364929983505,4.02160137931186,4.94966416781397,3.57551408850418,2.6
357,2.95284330264568,4.17420187731916,4.52334858102488,2.15504283453461,3.04435413287084,4.4338729037362,5.07091546593651,3.81346593321913,3.11740344234447,2.18707034799773,3.48678942007975,3.58836098631302,4.43329191153448,4.88700360259328,4.26613579459577,4.50361168485329,1.5882177358107,3.09348334988336,3.47118891825891,4.40883947677245,4.54038343458387,2.78364929983505,4.02160137931186,4.94966416781397,3.57551408850418,2.6
360,2.95284330264568,4.17420187731916,4.52334858102488,2.23577461186214,3.04435413287084,4.4338729037362,5.07091546593651,4.03416708826222,3.11740344234447,2.18707034799773,3.48678942007975,3.86749922570943,4.43329191153448,4.88700360259328,4.26613579459577,4.50361168485329,1.5882177358107,3.09348334988336,3.47118891825891,4.40883947677245,4.54038343458387,2.78364929983505,4.02160137931186,4.94966416781397,3.57551408850418,2.6
363,2.95284330264568,4.17420187731916,4.85783961572006,2.23577461186214,3.04435413287084,4.4338729037362,5.07091546593651,4.03416708826222,3.11740344234447,2.18707034799773,3.48678942007975,3.86749922570943,4.43329191153448,4.88700360259328,4.26613579459577,4.50361168485329,1.5882177358107,3.09348334988336,3.76568260723988,4.40883947677245,4.54038343458387,2.78364929983505,4.02160137931186,4.94966416781397,3.57551408850418,2.6
366,2.95284330264568,4.17420187731916,4.85783961572006,2.23577461186214,3.04435413287084,4.4338729037362,5.07091546593651,4.03416708826222,3.11740344234447,2.18707034799773,3.48678942007975,3.86749922570943,4.43329191153448,4.88700360259328,4.26613579459577,4.50361168485329,1.5882177358107,3.09348334988336,3.76568260723988,4.40883947677245,4.54038343458387,2.78364929983505,4.02160137931186,4.94966416781397,3.57551408850418,2.6
369,2.95284330264568,4.17420187731916,4.85783961572006,2.23577461186214,3.04435413287084,4.4338729037362,5.07091546593651,4.03416708826222,3.11740344234447,2.18707034799773,3.48678942007975,3.86749922570943,4.44083073061893,4.88700360259328,4.26613579459577,4.50361168485329,1.5882177358107,3.09348334988336,3.76568260723988,4.40883947677245,4.54038343458387,2.78364929983505,4.02160137931186,4.94966416781397,3.57551408850418,2.6
372,3.12779778995751,4.17420187731916,4.85783961572006,2.23577461186214,3.04435413287084,4.4338729037362,5.07091546593651,4.03416708826222,3.11740344234447,2.18707034799773,3.48678942007975,3.86749922570943,4.44083073061893,4.88700360259328,4.26613579459577,4.50361168485329,1.62939596222963,3.09348334988336,3.76568260723988,4.40883947677245,4.54038343458387,2.78364929983505,4.02160137931186,4.97911353671207,3.57551408850418,2.6
375,3.12779778995751,4.17420187731916,4.85783961572006,2.23577461186214,3.04435413287084,4.4338729037362,5.07091546593651,4.03416708826222,3.11740344234447,2.18707034799773,3.48678942007975,3.86749922570943,4.44083073061893,4.88700360259328,4.26613579459577,4.50361168485329,1.62939596222963,3.09348334988336,3.97477312641637,4.40883947677245,4.54038343458387,2.90528436985154,4.02160137931186,4.97911353671207,3.57551408850418,2.6
378,3.12779778995751,4.17420187731916,4.85783961572006,2.23577461186214,3.04435413287084,4.4338729037362,5.07091546593651,4.03416708826222,3.11740344234447,2.18707034799773,3.48678942007975,3.86749922570943,4.44083073061893,4.88700360259328,4.26613579459577,4.67195755116774,1.62939596222963,3.09348334988336,3.97477312641637,4.40883947677245,4.54038343458387,2.90528436985154,4.02160137931186,4.97911353671207,3.59743793953256,2.8
381,3.12779778995751,4.17420187731916,4.85783961572006,2.23577461186214,3.04435413287084,4.4338729037362,5.07091546593651,4.03416708826222,3.11740344234447,2.18707034799773,3.48678942007975,3.86749922570943,4.44083073061893,4.88700360259328,4.26613579459577,4.67195755116774,1.62939596222963,3.09348334988336,4.12113648983991,4.40883947677245,4.54038343458387,2.90528436985154,4.02160137931186,4.97911353671207,3.7499391432554,2.8
384,3.12779778995751,4.17420187731916,4.85783961572006,2.23577461186214,3.04435413287084,4.4338729037362,5.1460305426776,4.03416708826222,3.11740344234447,2.18707034799773,3.48678942007975,3.86749922570943,4.44083073061893,4.88700360259328,4.26613579459577,4.82346883085074,1.62939596222963,3.09348334988336,4.12113648983991,4.40883947677245,4.54038343458387,2.90528436985154,4.02160137931186,5.16601104280382,3.7499391432554,2.8
387,3.12779778995751,4.17420187731916,4.85783961572006,2.23577461186214,3.32223322886761,4.4338729037362,5.1460305426776,4.03416708826222,3.11740344234447,2.18707034799773,3.76331754232612,3.86749922570943,4.44083073061893,4.88700360259328,4.26613579459577,4.82346883085074,1.62939596222963,3.09348334988336,4.12113648983991,4.40883947677245,4.54038343458387,2.90528436985154,4.02160137931186,5.16601104280382,3.7499391432554,2.8
390,3.25026593107579,4.45967444916155,4.85783961572006,2.23577461186214,3.32223322886761,4.4338729037362,5.1460305426776,4.03416708826222,3.11740344234447,2.18707034799773,3.76331754232612,3.86749922570943,4.44083073061893,4.88700360259328,4.26613579459577,4.82346883085074,1.62939596222963,3.15387314171853,4.12113648983991,4.40883947677245,4.54038343458387,2.90528436985154,4.02160137931186,5.16601104280382,3.7499391432554,2.8
393,3.25026593107579,4.45967444916155,4.85783961572006,2.30036003372416,3.32223322886761,4.95390806054671,5.1460305426776,4.03416708826222,3.11740344234447,2.18707034799773,3.76331754232612,3.86749922570943,4.44083073061893,4.88700360259328,4.26613579459577,4.82346883085074,1.62939596222963,3.15387314171853,4.12113648983991,4.40883947677245,4.54038343458387,2.90528436985154,4.02160137931186,5.16601104280382,3.7499391432554,2.8
396,3.25026593107579,4.45967444916155,4.85783961572006,2.30036003372416,3.32223322886761,4.95390806054671,5.1460305426776,4.03416708826222,3.11740344234447,2.18707034799773,3.76331754232612,4.16267452230522,4.44083073061893,4.88700360259328,4.26613579459577,4.82346883085074,1.62939596222963,3.15387314171853,4.12113648983991,4.40883947677245,4.54038343458387,3.01475593286639,4.02160137931186,5.16601104280382,3.7499391432554,2.8
399,3.25026593107579,4.45967444916155,4.85783961572006,2.30036003372416,3.32223322886761,4.95390806054671,5.1460305426776,4.03416708826222,3.11740344234447,2.18707034799773,3.76331754232612,4.16267452230522,4.54551808466894,4.88700360259328,4.52903375993475,4.82346883085074,1.62939596222963,3.15387314171853,4.12113648983991,4.91737827011214,4.54038343458387,3.01475593286639,4.02160137931186,5.16601104280382,3.7499391432554,2.8
402,3.25026593107579,4.45967444916155,4.85783961572006,2.30036003372416,3.32223322886761,4.95390806054671,5.1460305426776,4.03416708826222,3.11740344234447,2.18707034799773,3.76331754232612,4.16267452230522,4.54551808466894,4.88700360259328,4.52903375993475,4.82346883085074,1.66645636600667,3.15387314171853,4.12113648983991,4.91737827011214,4.76489571360623,3.01475593286639,4.02160137931186,5.16601104280382,3.80079302258937,2.8
405,3.41654440272388,4.45967444916155,4.85783961572006,2.30036003372416,3.32223322886761,4.95390806054671,5.23716765929835,4.03416708826222,3.11740344234447,2.18707034799773,4.01525358055916,4.16267452230522,4.54551808466894,4.88700360259328,4.52903375993475,4.82346883085074,1.66645636600667,3.15387314171853,4.12113648983991,4.91737827011214,4.76489571360623,3.01475593286639,4.02160137931186,5.16601104280382,3.80079302258937,2.8
408,3.41654440272388,4.45967444916155,4.85783961572006,2.30036003372416,3.32223322886761,4.95390806054671,5.23716765929835,4.19451046253192,3.11740344234447,2.18707034799773,4.01525358055916,4.16267452230522,4.54551808466894,4.88700360259328,4.52903375993475,4.82346883085074,1.66645636600667,3.15387314171853,4.12113648983991,4.91737827011214,4.76489571360623,3.01475593286639,4.02160137931186,5.16601104280382,3.80079302258937,3
411,3.41654440272388,4.61927206684771,4.85783961572006,2.35202837121377,3.32223322886761,4.95390806054671,5.23716765929835,4.19451046253192,3.11740344234447,2.18707034799773,4.01525358055916,4.16267452230522,4.54551808466894,4.88700360259328,4.73551356357428,4.82346883085074,1.66645636600667,3.15387314171853,4.12113648983991,4.91737827011214,4.76489571360623,3.01475593286639,4.02160137931186,5.16601104280382,3.80079302258937,3
414,3.41654440272388,4.61927206684771,4.85783961572006,2.35202837121377,3.32223322886761,5.0000534373711,5.23716765929835,4.19451046253192,3.11740344234447,2.18707034799773,4.01525358055916,4.16267452230522,4.54551808466894,4.95573731237655,4.73551356357428,4.82346883085074,1.66645636600667,3.15387314171853,4.12113648983991,4.91737827011214,4.76489571360623,3.01475593286639,4.02160137931186,5.16601104280382,3.80079302258937,3.2
417,3.41654440272388,4.61927206684771,4.85783961572006,2.35202837121377,3.32223322886761,5.0000534373711,5.23716765929835,4.19451046253192,3.11740344234447,2.18707034799773,4.01525358055916,4.16267452230522,4.54551808466894,4.95573731237655,4.73551356357428,4.82346883085074,1.699810729406,3.15387314171853,4.29313447417953,4.91737827011214,4.76489571360623,3.01475593286639,4.02160137931186,5.16601104280382,3.80079302258937,3.2
420,3.41654440272388,4.61927206684771,4.85783961572006,2.377703901389,3.32223322886761,5.0000534373711,5.23716765929835,4.19451046253192,3.14397536699072,2.18707034799773,4.01525358055916,4.16267452230522,4.54551808466894,4.95573731237655,4.73551356357428,4.82346883085074,1.699810729406,3.15387314171853,4.41353306321727,4.91737827011214,4.76489571360623,3.01475593286639,4.02160137931186,5.16601104280382,3.80079302258937,3.2
423,3.41654440272388,4.61927206684771,4.85783961572006,2.377703901389,3.32223322886761,5.0000534373711,5.23716765929835,4.19451046253192,3.14397536699072,2.18707034799773,4.01525358055916,4.16728905998766,4.54551808466894,4.9785995579693,4.73551356357428,4.82346883085074,1.699810729406,3.15387314171853,4.49781207554369,4.91737827011214,4.76489571360623,3.01475593286639,4.02160137931186,5.16601104280382,3.80079302258937,3.2
426,3.41654440272388,4.61927206684771,4.85783961572006,2.377703901389,3.32223322886761,5.0000534373711,5.23716765929835,4.19451046253192,3.14882914456752,2.18707034799773,4.01525358055916,4.16728905998766,4.54551808466894,4.9785995579693,4.73551356357428,4.82346883085074,1.7298296564654,3.15387314171853,4.49781207554369,4.91737827011214,4.76489571360623,3.01475593286639,4.37795972791958,5.16601104280382,3.80079302258937,3.2
429,3.41654440272388,4.61927206684771,4.85783961572006,2.37818927914668,3.32223322886761,5.0000534373711,5.23716765929835,4.19451046253192,3.14882914456752,2.18707034799773,4.01525358055916,4.16728905998766,4.54551808466894,4.9785995579693,4.73551356357428,4.82346883085074,1.7298296564654,3.15387314171853,4.55680738417218,4.91737827011214,4.76489571360623,3.01475593286639,4.37795972791958,5.16601104280382,3.80079302258937,3.2
432,3.41654440272388,4.61927206684771,4.85783961572006,2.37818927914668,3.32223322886761,5.0000534373711,5.23716765929835,4.19451046253192,3.14882914456752,2.18707034799773,4.01525358055916,4.16728905998766,4.54551808466894,4.9785995579693,4.88920902165955,4.82346883085074,1.7298296564654,3.15387314171853,4.59810410021212,4.91737827011214,4.76489571360623,3.01475593286639,4.37795972791958,5.25783473473486,3.80079302258937,3.2
435,3.41654440272388,4.61927206684771,4.85783961572006,2.37818927914668,3.32223322886761,5.0000534373711,5.23716765929835,4.19451046253192,3.15083225159259,2.18707034799773,4.01525358055916,4.16728905998766,4.54551808466894,4.99814525046237,4.88920902165955,4.82346883085074,1.75684669081886,3.15387314171853,4.59810410021212,4.91737827011214,4.76489571360623,3.01475593286639,4.37795972791958,5.25783473473486,3.80079302258937,3.2
438,3.41654440272388,4.61927206684771,4.85783961572006,2.37818927914668,3.32223322886761,5.0000534373711,5.23716765929835,4.19451046253192,3.15083225159259,2.18707034799773,4.01525358055916,4.16728905998766,4.54551808466894,4.99814525046237,4.99875041156854,4.82346883085074,1.75684669081886,3.15387314171853,4.59810410021212,4.91737827011214,4.76489571360623,3.11328033957975,4.37795972791958,5.25783473473486,3.80079302258937,3.2
441,3.41654440272388,4.61927206684771,4.85783961572006,2.37818927914668,3.32223322886761,5.0000534373711,5.23716765929835,4.19451046253192,3.15083225159259,2.18707034799773,4.01525358055916,4.16728905998766,4.54551808466894,4.99814525046237,4.99875041156854,4.82346883085074,1.75684669081886,3.15387314171853,4.59810410021212,4.91737827011214,4.88676875621947,3.20195230562177,4.37795972791958,5.25783473473486,3.80079302258937,3.2
444,3.41654440272388,4.61927206684771,5.19150670040124,2.37818927914668,3.32223322886761,5.0000534373711,5.23716765929835,4.19451046253192,3.15083225159259,2.18707034799773,4.01525358055916,4.16728905998766,4.54551808466894,4.99814525046237,4.99875041156854,4.82346883085074,1.75684669081886,3.31602680599517,4.63619417063319,4.91737827011214,4.88676875621947,3.20195230562177,4.37795972791958,5.25783473473486,3.80079302258937,3.2
447,3.5535136323286,4.61927206684771,5.19150670040124,2.37818927914668,3.32223322886761,5.0000534373711,5.23716765929835,4.19451046253192,3.15083225159259,2.18707034799773,4.01525358055916,4.16728905998766,4.54551808466894,4.99814525046237,4.99875041156854,4.82346883085074,1.75684669081886,3.31602680599517,4.66285721992793,4.91737827011214,4.88676875621947,3.20195230562177,4.37795972791958,5.25783473473486,3.80079302258937,3.2
450,3.5535136323286,4.61927206684771,5.26778817955379,2.37818927914668,3.32223322886761,5.0000534373711,5.23716765929835,4.19451046253192,3.15083225159259,2.18707034799773,4.01525358055916,4.16728905998766,4.54551808466894,4.99814525046237,5.08761668876616,4.82346883085074,1.75684669081886,3.31602680599517,4.66285721992793,4.91737827011214,4.88676875621947,3.2817570750596,4.37795972791958,5.25783473473486,3.80079302258937,3.2
453,3.5535136323286,4.61927206684771,5.26778817955379,2.37838958984919,3.32223322886761,5.0000534373711,5.23716765929835,4.19451046253192,3.15083225159259,2.18707034799773,4.01525358055916,4.16728905998766,4.54551808466894,4.99814525046237,5.08761668876616,4.82346883085074,1.75684669081886,3.31602680599517,4.66285721992793,4.91737827011214,4.88676875621947,3.2817570750596,4.37795972791958,5.25783473473486,3.80079302258937,3.4
456,3.5535136323286,4.75073804993351,5.26778817955379,2.37838958984919,3.32223322886761,5.01421181409982,5.23716765929835,4.19451046253192,3.15085228266284,2.18707034799773,4.01525358055916,4.16728905998766,4.54551808466894,4.99814525046237,5.08761668876616,4.82346883085074,1.75684669081886,3.31602680599517,4.66285721992793,4.91737827011214,4.88676875621947,3.2817570750596,4.37795972791958,5.25783473473486,3.80079302258937,3.4
459,3.5535136323286,4.75073804993351,5.26778817955379,2.37838958984919,3.32223322886761,5.01421181409982,5.23716765929835,4.19451046253192,3.15085228266284,2.18707034799773,4.01525358055916,4.16728905998766,4.54551808466894,4.99814525046237,5.1498230828045,4.82346883085074,1.75684669081886,3.31602680599517,4.66285721992793,4.91737827011214,4.88676875621947,3.2817570750596,4.37795972791958,5.25783473473486,4.29293516592146,3.4
462,3.5535136323286,4.75073804993351,5.26778817955379,2.37838958984919,3.32223322886761,5.01421181409982,5.23716765929835,4.30364249524796,3.15085228266284,2.18707034799773,4.01525358055916,4.16728905998766,4.54551808466894,4.99814525046237,5.1498230828045,4.82346883085074,1.75684669081886,3.31602680599517,4.66285721992793,4.91737827011214,4.88676875621947,3.2817570750596,4.37795972791958,5.25783473473486,4.29293516592146,3.4
465,3.5535136323286,4.75073804993351,5.26778817955379,2.37838958984919,3.32223322886761,5.01421181409982,5.23716765929835,4.30364249524796,3.15085228266284,2.18707034799773,4.01525358055916,4.16728905998766,4.54551808466894,4.99814525046237,5.1498230828045,4.95982898256544,1.75684669081886,3.31602680599517,4.66285721992793,4.91737827011214,4.88676875621947,3.2817570750596,4.37795972791958,5.69135165362355,4.29293516592146,3.4
468,3.5535136323286,4.75073804993351,5.26778817955379,2.37838958984919,3.32223322886761,5.01421181409982,5.23716765929835,4.30364249524796,3.15085228266284,2.18707034799773,4.03146894698682,4.16870489766053,4.54551808466894,4.99814525046237,5.18860877257886,4.95982898256544,1.75684669081886,3.31602680599517,4.66285721992793,4.91737827011214,4.88676875621947,3.2817570750596,4.37795972791958,5.69135165362355,4.29293516592146,3.4
471,3.5535136323286,4.75073804993351,5.26778817955379,2.37838958984919,3.32223322886761,5.01421181409982,5.23716765929835,4.30364249524796,3.15085228266284,2.18707034799773,4.03146894698682,4.16870489766053,4.54551808466894,4.99814525046237,5.18860877257886,4.95982898256544,1.75684669081886,3.31602680599517,4.66285721992793,4.91737827011214,4.88676875621947,3.2817570750596,4.37795972791958,5.69135165362355,4.29293516592146,3.4
474,3.5535136323286,4.75073804993351,5.26778817955379,2.37839159295622,3.32223322886761,5.01421181409982,5.23716765929835,4.30364249524796,3.15085228266284,2.18707034799773,4.03146894698682,4.16870489766053,4.54551808466894,5.02982591542224,5.19177683907485,4.95982898256544,1.75684669081886,3.31602680599517,4.66285721992793,4.91737827011214,4.88676875621947,3.2817570750596,4.37795972791958,5.69135165362355,4.29293516592146,3.4
477,3.66395452903335,4.75073804993351,5.26778817955379,2.37839159295622,3.32223322886761,5.01421181409982,5.23716765929835,4.30364249524796,3.15085228266284,2.18707034799773,4.03146894698682,4.16870489766053,4.54551808466894,5.02982591542224,5.19177683907484,4.95982898256544,1.75684669081886,3.31602680599517,4.66285721992793,4.91737827011214,4.88676875621947,3.2817570750596,4.37795972791958,5.69135165362355,4.29293516592146,3.4
480,3.66395452903335,4.75073804993351,5.26778817955379,2.37839159295622,3.32223322886761,5.01421181409982,5.23716765929835,4.30364249524796,3.15085228266284,2.64563917665473,4.03146894698682,4.16870489766053,4.54551808466894,5.02982591542224,5.19177683907484,5.12841000197437,1.75684669081886,3.31764834263794,4.66285721992793,4.91737827011214,4.88676875621947,3.2817570750596,4.37795972791958,5.69135165362355,4.29293516592146,3.4
483,3.66395452903335,4.75073804993351,5.26778817955379,2.37839159295622,3.57465707286014,5.01421181409982,5.23716765929835,4.3036442444064,3.15085228266284,2.64563917665473,4.03146894698682,4.16870489766053,4.54551808466894,5.02982591542224,5.19177683907484,5.12841000197437,1.75684669081886,3.31764834263794,4.72487304632312,4.91737827011214,4.88676875621947,3.2817570750596,4.37795972791958,5.69135165362355,4.29293516592146,3.4
486,3.66395452903335,4.75073804993351,5.26778817955379,2.41779850263126,3.79868573902136,5.01421181409982,5.23716765929835,4.3036442444064,3.15085228266284,2.64563917665473,4.03146894698682,4.38960080733241,4.54551808466894,5.02982591542224,5.19177683907484,5.12841000197437,1.75684669081886,3.31764834263794,4.72487304632312,4.91737827011214,4.88676875621947,3.2817570750596,4.37795972791958,5.69135165362355,4.29293516592146,3.4
489,3.66395452903335,4.75073804993351,5.26778817955379,2.41779850263126,3.79868573902136,5.01421181409982,5.23716765929835,4.3036442444064,3.15085228266284,2.64563917665473,4.03146894698682,4.38960080733241,4.54551808466894,5.02982591542224,5.19177683907484,5.12841000197437,1.78116202173698,3.31764834263794,4.76828412479976,4.91737827011214,4.88676875621947,3.2817570750596,4.37795972791958,5.69135165362355,4.29293516592146,3.4
492,3.66395452903335,4.85674157422922,5.26778817955379,2.41779850263126,3.79868573902136,5.01421181409982,5.23716765929835,4.3036442444064,3.15085228266284,2.64563917665473,4.36008688655193,4.58564811895533,4.54551808466894,5.02982591542224,5.19177683907484,5.12841000197437,1.78116202173698,3.31764834263794,4.76828412479976,4.91737827011214,4.88676875621947,3.2817570750596,4.37795972791958,5.69135165362355,4.29293516592146,3.4
495,3.66395452903335,4.85674157422922,5.26778817955379,2.41779850263126,3.79868573902136,5.01421181409982,5.23716765929835,4.3036442444064,3.15085228266284,2.64563917665473,4.36008688655193,4.58564811895533,4.54551808466894,5.02982591542224,5.19177683907484,5.2801329194424,1.78116202173698,3.31764834263794,4.81994330818695,4.91737827011214,4.88676875621947,3.2817570750596,4.37795972791958,5.69135165362355,4.29293516592146,3.4
498,3.66395452903335,4.85674157422922,5.26778817955379,2.41779850263126,3.79868573902136,5.01421181409982,5.23716765929835,4.33805525078136,3.15085228266284,2.64563917665473,4.45324709376245,4.58564811895533,4.54551808466894,5.02982591542224,5.19177683907484,5.3037012989218,1.78116202173698,3.31764834263794,4.81994330818695,4.91737827011214,4.88676875621947,3.2817570750596,4.37795972791958,5.69135165362355,4.29293516592146,3.4
501,3.66395452903335,4.85674157422922,5.26778817955379,2.41779850263126,3.79868573902136,5.01421181409982,5.23716765929835,4.33805525078136,3.15085228266284,2.64563917665473,4.45324709376245,4.58564811895533,4.6802555024034,5.02982591542224,5.19177683907484,5.3037012989218,1.78116202173698,3.31764834263794,4.81994330818695,4.91737827011214,5.08336696874258,3.2817570750596,4.37795972791958,5.69135165362355,4.29293516592146,3.4
504,3.66395452903335,4.85674157422922,5.26778817955379,2.41779850263126,3.79868573902136,5.01421181409982,5.23716765929835,4.33805525078136,3.15085228266284,2.64563917665473,4.45324709376245,4.58564811895533,4.6802555024034,5.02982591542224,5.19177683907484,5.3037012989218,1.78116202173698,3.31764834263794,4.81994330818695,4.91737827011214,5.08336696874258,3.2817570750596,4.53467717931884,5.69135165362355,4.29293516592146,3.6
507,3.66395452903335,4.85674157422922,5.26778817955379,2.41779850263126,3.99751340311262,5.01421181409982,5.23716765929835,4.33805525078136,3.15085228266284,2.64563917665473,4.45324709376245,4.58564811895533,4.6802555024034,5.02982591542224,5.19177683907484,5.3037012989218,1.80304581956328,3.31764834263794,4.81994330818695,4.91737827011214,5.08336696874258,3.2817570750596,4.53467717931884,5.70706026244945,4.29293516592146,3.6
510,3.66395452903335,4.85674157422922,5.26778817955379,2.41779850263126,4.15657553438563,5.01421181409982,5.23716765929835,4.33805525078136,3.15085228266284,2.64563917665473,4.45324709376245,4.58564811895533,4.6802555024034,5.02982591542224,5.19177683907484,5.3037012989218,1.82274123760695,3.31764834263794,4.81994330818695,4.91737827011214,5.08336696874258,3.2817570750596,4.53467717931884,5.70706026244945,4.29293516592146,3.6
513,3.66395452903335,4.85674157422922,5.26778817955379,2.41779850263126,4.15657553438563,5.01421181409982,5.23716765929835,4.33805525078136,3.51297871414693,2.64563917665473,4.45324709376245,4.58564811895533,4.6802555024034,5.02982591542224,5.19177683907484,5.3037012989218,1.82274123760695,3.31764834263794,4.81994330818695,4.91737827011214,5.08336696874258,3.2817570750596,4.53467717931884,5.70706026244945,4.46509619089661,3.6
516,3.66395452903335,4.85674157422922,5.43703932262586,2.41779850263126,4.15657553438563,5.01421181409982,5.23716765929835,4.33805525078136,3.51297871414693,2.64563917665473,4.45324709376245,4.58564811895533,4.6802555024034,5.02982591542224,5.19177683907484,5.3037012989218,1.82274123760695,3.31764834263794,4.81994330818695,4.91737827011214,5.08336696874258,3.2817570750596,4.53467717931884,5.70706026244945,4.46509619089661,3.6
519,3.66395452903335,4.85674157422922,5.43703932262586,2.41779850263126,4.15657553438563,5.01421181409982,5.35446530106872,4.33805525078136,3.51297871414693,2.64563917665473,4.45324709376245,4.58564811895533,4.6802555024034,5.02982591542224,5.19177683907484,5.3037012989218,1.82274123760695,3.31764834263794,4.81994330818695,4.91737827011214,5.08336696874258,3.35358136755364,4.53467717931884,5.70706026244945,4.46509619089661,3.6
522,3.66395452903335,4.85674157422922,5.43703932262586,2.4855366735197,4.15657553438563,5.01421181409982,5.35446530106871,4.33805525078136,3.51297871414693,2.64563917665473,4.45324709376245,4.58564811895533,4.6802555024034,5.02982591542224,5.19177683907484,5.3037012989218,1.82274123760695,3.31764834263794,4.81994330818695,4.91737827011214,5.08336696874258,3.35358136755364,4.53467717931884,5.70706026244945,4.46509619089661,3.6
525,3.66395452903335,4.85674157422922,5.43703932262586,2.4855366735197,4.15657553438563,5.72058850386107,5.35446530106871,4.33805525078136,3.51297871414693,2.64563917665473,4.45324709376245,4.58564811895533,4.6802555024034,5.02982591542224,5.19177683907484,5.3037012989218,1.82274123760695,3.31764834263794,4.81994330818695,4.91737827011214,5.08336696874258,3.41822323079827,4.53467717931884,5.8564478362429,4.46509619089661,3.6
528,3.66395452903335,4.85674157422922,5.43703932262586,2.4855366735197,4.15657553438563,5.72058850386107,5.35446530106871,4.33805525078136,3.51297871414693,2.64563917665473,4.45324709376245,4.58564811895533,4.6802555024034,5.34171305513706,5.19177683907484,5.3037012989218,1.84046711384625,3.31764834263794,4.81994330818695,4.91737827011214,5.08336696874258,3.41822323079827,4.53467717931884,5.8564478362429,4.46509619089661,3.6
531,3.66395452903335,4.85674157422922,5.43703932262586,2.4855366735197,4.15657553438563,5.72058850386107,5.35446530106871,4.33805525078136,3.51297871414693,2.64563917665473,4.45324709376245,4.58564811895533,4.6802555024034,5.34171305513706,5.19177683907484,5.4378950866951,1.84046711384625,3.44197672686671,4.81994330818695,4.91737827011214,5.08336696874258,3.41822323079827,4.53467717931884,5.8564478362429,4.46509619089661,3.6
534,3.66395452903335,4.85674157422922,5.43703932262586,2.4855366735197,4.15657553438563,5.72058850386107,5.35446530106871,4.33805525078136,3.51297871414693,2.64563917665473,4.67797646681465,4.58564811895533,4.6802555024034,5.34171305513706,5.19177683907484,5.4378950866951,1.84046711384625,3.44197672686671,4.81994330818695,5.4386942892272,5.08336696874258,3.47640090771845,4.53467717931884,5.8564478362429,4.46509619089661,3.6
537,3.66395452903335,4.85674157422922,5.43703932262586,2.4855366735197,4.28382523940403,5.72058850386107,5.35446530106872,4.33805525078136,3.51297871414693,2.64563917665473,4.67797646681465,4.58564811895533,4.6802555024034,5.34171305513706,5.19177683907484,5.4378950866951,1.84046711384625,3.44197672686671,4.81994330818695,5.4386942892272,5.24855748351628,3.47640090771845,4.53467717931884,5.8564478362429,4.46509619089661,3.6
540,3.66395452903335,4.85674157422922,5.43703932262586,2.4855366735197,4.38562500341876,5.72058850386107,5.35446530106872,4.33805525078136,3.51297871414693,2.64563917665473,4.67797646681465,4.58564811895533,4.6802555024034,5.34171305513706,5.19177683907484,5.4378950866951,1.84046711384625,3.46444966417193,4.81994330818695,5.4386942892272,5.24855748351628,3.47640090771845,4.53467717931884,5.8564478362429,4.46509619089661,3.6
543,3.66395452903335,4.85674157422922,5.43703932262586,2.4855366735197,4.46706481463054,5.72058850386107,5.35446530106872,4.33805525078136,3.51297871414693,2.64563917665473,4.67797646681465,4.58564811895533,4.6802555024034,5.34171305513706,5.19177683907484,5.4378950866951,1.84046711384625,3.46444966417193,4.90347452827788,5.4386942892272,5.24855748351628,3.47640090771845,4.53467717931884,5.8564478362429,4.53374684428548,3.6
546,3.66395452903335,4.85674157422922,5.43703932262586,2.4855366735197,4.46706481463054,5.72058850386107,5.35446530106872,4.33805525078136,3.55094124520725,2.64563917665473,4.67797646681465,4.58564811895533,4.6802555024034,5.37437567630501,5.19177683907484,5.4378950866951,1.84046711384625,3.46444966417193,4.90347452827788,5.4386942892272,5.24855748351628,3.47640090771845,4.53467717931884,5.92437050687996,4.53374684428548,3.6
549,3.66395452903335,4.85674157422922,5.43703932262586,2.4855366735197,4.46706481463054,5.72058850386107,5.35446530106872,4.33805525078136,3.55094124520725,2.64563917665473,4.67797646681465,4.58564811895533,4.6802555024034,5.37437567630501,5.19177683907484,5.4378950866951,1.84046711384625,3.46444966417193,4.90347452827788,5.65497236266869,5.25542254885517,3.47640090771845,4.53467717931884,5.92437050687996,4.53374684428548,3.6
552,3.66395452903335,4.85674157422922,5.43703932262586,2.4855366735197,4.46706481463054,5.72058850386107,5.35446530106872,4.33805525078136,3.55094124520725,2.64563917665473,4.67797646681465,4.58564811895533,4.6802555024034,5.37437567630501,5.19177683907484,5.4378950866951,1.84046711384625,3.46444966417193,4.90347452827788,5.65497236266869,5.25542254885517,3.47640090771845,4.53467717931884,5.92437050687996,4.53374684428548,3.8
555,3.66395452903335,4.85674157422922,5.43703932262586,2.4855366735197,4.46706481463054,5.72058850386107,5.35446530106872,4.4141308706596,3.55094124520725,3.03954362812536,4.67797646681465,4.58564811895533,4.6802555024034,5.37437567630501,5.19177683907484,5.4378950866951,1.84046711384625,3.46444966417193,4.90347452827788,5.65497236266869,5.25542254885517,3.47640090771845,4.53467717931884,5.92437050687996,4.53374684428548,3.8
558,3.66395452903335,4.85674157422922,5.43703932262586,2.4855366735197,4.46706481463054,5.72058850386107,5.35446530106872,4.4141308706596,3.55094124520725,3.03954362812536,4.67797646681465,4.58564811895533,4.6802555024034,5.37437567630501,5.19177683907484,5.4378950866951,1.84046711384625,3.46444966417193,4.90347452827788,5.65497236266869,5.25542254885517,3.47640090771845,4.67515222586861,5.92437050687996,4.53374684428548,3.8
561,3.66395452903335,4.85674157422922,5.43703932262586,2.4855366735197,4.46706481463054,5.87081361922533,5.35446530106872,4.4141308706596,3.55094124520725,3.03954362812536,4.67797646681465,4.58564811895533,4.6802555024034,5.37437567630501,5.19177683907484,5.4378950866951,1.84046711384625,3.46444966417193,4.90347452827788,5.65497236266869,5.25542254885517,3.47640090771845,4.67515222586861,5.92437050687996,4.53374684428548,3.8
564,3.66395452903335,4.85674157422922,5.43703932262586,2.4855366735197,4.46706481463054,5.87081361922533,5.35446530106872,4.4141308706596,3.55094124520725,3.03954362812536,4.67797646681465,4.58564811895533,4.6802555024034,5.37437567630501,5.19177683907484,5.4378950866951,1.84046711384625,3.46444966417193,4.90347452827788,5.67245391442878,5.25542254885517,3.5287608169466,4.67515222586861,5.92437050687996,4.70856236188636,3.8
567,3.66395452903335,4.85674157422922,5.49992519837278,2.57434561268561,4.46706481463054,5.87081361922533,5.35446530106872,4.4141308706596,3.85916273869845,3.03954362812536,4.67797646681465,4.58564811895533,4.6802555024034,5.37437567630501,5.19177683907484,5.4378950866951,1.84046711384625,3.46444966417193,4.90347452827788,5.67245391442878,5.25542254885517,3.5287608169466,4.67515222586861,5.92437050687996,4.70856236188636,3.8
570,3.66395452903335,4.85674157422922,5.49992519837278,2.64539276401833,4.46706481463054,5.87081361922533,5.35446530106872,4.4141308706596,3.85916273869845,3.03954362812536,4.67797646681465,4.58564811895533,4.6802555024034,5.37437567630501,5.19177683907484,5.4378950866951,1.84046711384625,3.47849716882691,4.90347452827788,5.67245391442878,5.25542254885517,3.5287608169466,4.67515222586861,6.07606143715649,4.70856236188636,3.8
573,3.66395452903335,4.85674157422922,5.49992519837278,2.64539276401833,4.46706481463054,5.87081361922533,5.35446530106871,4.4141308706596,3.85916273869845,3.03954362812536,4.67797646681465,4.58564811895533,4.6802555024034,5.37437567630501,5.19177683907484,5.59805994083812,1.84046711384625,3.47849716882691,4.90347452827788,5.67245391442878,5.25542254885517,3.5287608169466,4.67515222586861,6.07606143715649,4.70856236188636,3.8
576,3.8375236896688,4.85674157422922,5.49992519837278,2.64539276401833,4.46706481463054,5.87081361922533,5.35446530106871,4.4141308706596,3.87514834774831,3.03954362812536,4.67797646681465,4.58564811895533,4.6802555024034,5.37437567630501,5.19177683907484,5.59805994083812,1.85642040246163,3.47849716882691,4.90347452827788,5.67245391442878,5.25542254885517,3.5287608169466,4.67515222586861,6.07606143715649,4.70856236188636,3.8
579,3.8375236896688,4.85674157422922,5.49992519837278,2.64539276401833,4.53221666359997,5.87081361922533,5.35446530106871,4.4141308706596,3.87514834774831,3.03954362812536,4.67797646681465,4.58564811895533,4.6802555024034,5.37437567630501,5.19177683907484,5.66590632840982,1.85642040246163,3.47849716882691,4.90347452827788,5.67245391442878,5.25542254885517,3.5287608169466,4.67515222586861,6.07606143715649,4.70856236188636,3.8
582,3.8375236896688,4.85674157422922,5.49992519837278,2.7038290459895,4.53221666359997,5.87081361922533,5.35446530106871,4.4141308706596,3.87514834774831,3.03954362812536,4.67797646681465,4.58564811895533,4.6802555024034,5.37437567630501,5.29722360986841,5.66590632840982,1.85642040246163,3.47849716882691,4.90347452827788,5.67245391442878,5.25542254885517,3.5287608169466,4.67515222586861,6.07606143715649,4.70856236188636,3.8
585,3.8375236896688,4.85674157422922,5.49992519837278,2.75057807156643,4.53221666359997,5.87081361922533,5.35446530106871,4.4141308706596,3.87514834774831,3.03954362812536,4.67797646681465,4.58564811895533,4.89087186245164,5.37437567630501,5.29722360986841,5.66590632840982,1.85642040246163,3.47849716882691,4.90347452827788,5.67245391442878,5.32325444062795,3.5287608169466,4.67515222586861,6.07606143715649,4.70856236188636,3.8
588,3.8375236896688,4.85674157422922,5.49992519837278,2.75057807156643,4.53221666359997,5.87081361922533,5.35446530106871,4.4141308706596,3.87514834774831,3.03954362812536,4.71381784614075,4.58564811895533,4.89087186245164,5.37437567630501,5.29722360986841,5.66590632840982,1.85642040246163,3.47849716882691,4.90347452827788,5.67245391442878,5.32325444062795,3.57588473525194,4.67515222586861,6.07606143715649,4.70856236188636,3.8
591,3.8375236896688,4.85674157422922,5.49992519837278,2.75057807156643,4.58433814277551,5.87081361922533,5.35446530106871,4.4141308706596,3.87514834774831,3.03954362812536,4.71381784614075,4.58564811895533,4.89087186245164,5.37437567630501,5.29722360986841,5.66590632840982,1.85642040246163,3.47849716882691,4.90347452827788,5.6935155504336,5.32325444062795,3.57588473525194,4.67515222586861,6.07606143715649,4.70856236188636,3.8
594,3.8375236896688,4.85674157422922,5.49992519837278,2.78797729202797,4.58433814277551,5.87081361922533,5.35446530106871,4.4141308706596,3.87514834774831,3.03954362812536,4.71381784614075,4.58564811895533,4.89087186245164,5.37437567630501,5.29722360986841,5.66590632840982,1.85642040246163,3.47849716882691,5.00938986855352,5.6935155504336,5.32325444062795,3.57588473525194,4.67515222586861,6.07606143715649,4.70856236188636,3.8
597,3.8375236896688,4.85674157422922,5.49992519837278,2.81789666839721,4.62603532611594,5.87081361922533,5.35446530106871,4.4141308706596,3.87514834774831,3.03954362812536,4.71381784614075,4.58564811895533,4.89087186245164,5.37437567630501,5.29722360986841,5.66590632840982,1.85642040246163,3.47849716882691,5.00938986855352,5.6935155504336,5.32325444062795,3.57588473525194,4.68859436555574,6.07606143715649,4.70856236188636,3.8
600,3.8375236896688,4.85674157422922,5.49992519837278,2.81789666839721,4.62603532611594,5.88817053528888,5.35446530106871,4.4141308706596,3.87514834774831,3.03954362812536,4.71381784614075,5.39705697165192,4.89087186245164,5.37437567630501,5.29722360986841,5.66590632840982,1.85642040246163,3.47849716882691,5.00938986855352,5.6935155504336,5.32325444062795,3.57588473525194,4.68859436555574,6.07606143715649,4.70856236188636,3.8
603,3.8375236896688,4.85674157422922,5.49992519837278,2.81789666839721,4.74053395805794,5.88817053528888,5.35446530106871,4.4141308706596,3.87514834774831,3.03954362812536,4.71381784614075,5.39705697165192,4.89087186245164,5.37437567630501,5.29722360986841,5.66590632840982,1.85642040246163,3.47849716882691,5.00938986855352,5.77675293667066,5.32325444062795,3.57588473525194,4.68859436555574,6.08665297118405,4.70856236188636,3.8
606,3.96075779371997,4.85674157422922,5.49992519837278,2.81789666839721,4.74053395805794,5.88817053528888,5.35446530106871,4.71064373607853,3.87514834774831,3.03954362812536,4.71381784614075,5.39705697165192,4.89087186245164,5.66386523599581,5.29722360986841,5.66590632840982,1.85642040246163,3.47849716882691,5.00938986855352,5.77675293667066,5.32325444062795,3.57588473525194,4.68859436555574,6.08665297118405,4.70856236188636,3.8
609,3.96075779371997,4.85674157422922,5.49992519837278,2.81789666839721,4.74053395805794,5.98163483096366,5.35446530106871,4.71064373607853,3.87514834774831,3.03954362812536,4.71381784614075,5.50660106503345,4.89087186245164,5.66386523599581,5.29722360986841,5.72530385634826,1.85642040246163,3.47849716882691,5.00938986855352,5.77675293667066,5.32325444062795,3.57588473525194,4.68859436555574,6.08665297118405,4.70856236188636,3.8
612,3.96075779371997,4.85674157422922,5.49992519837278,2.81789666839721,4.74053395805794,5.99258924030181,5.35446530106871,4.71064373607853,3.87514834774831,3.03954362812536,4.71381784614075,5.50660106503345,4.89087186245164,5.66386523599581,5.29722360986841,5.72530385634826,1.85642040246163,3.47849716882691,5.00938986855352,5.77675293667066,5.32325444062795,3.57588473525194,4.68859436555574,6.08665297118405,4.72752360846384,3.8
615,4.05746353705708,4.85674157422922,5.49992519837278,2.81789666839721,4.74053395805794,5.99258924030181,5.35446530106871,4.71064373607853,3.87514834774831,3.03954362812536,4.71381784614075,5.50660106503345,4.89087186245164,5.66386523599581,5.29722360986841,5.72530385634826,1.85642040246163,3.49610849737733,5.00938986855352,5.77675293667066,5.32325444062795,3.61829626172675,4.68859436555574,6.08665297118405,4.72752360846384,3.8
618,4.05746353705708,4.85674157422922,5.49992519837278,2.81789666839721,4.74053395805794,5.99258924030181,5.35446530106871,4.71064373607853,3.92134769415528,3.03954362812536,4.71381784614075,5.50660106503345,4.91481052759562,5.66386523599581,5.29722360986841,5.72530385634826,1.85642040246163,3.49610849737733,5.00938986855352,5.77675293667066,5.32325444062795,3.61829626172675,4.68859436555574,6.08665297118405,4.72752360846384,3.8
621,4.05746353705708,4.85674157422922,5.52957648491467,2.81789666839721,4.74053395805794,5.99258924030181,5.35446530106871,4.71064373607853,3.92134769415528,3.03954362812536,4.71381784614075,5.50769650596727,4.91481052759562,5.66386523599581,5.40676849457026,5.72530385634826,1.85642040246163,3.49610849737733,5.00938986855352,5.77675293667066,5.32325444062795,3.61829626172675,4.68859436555574,6.08665297118405,4.72752360846384,3.8
624,4.05746353705708,4.85674157422922,5.52957648491467,2.81789666839721,4.74053395805794,5.99258924030181,5.35446530106871,4.71064373607853,3.92134769415528,3.32712889716131,4.71381784614075,5.50769650596727,4.91481052759562,5.71456922766691,5.40676849457026,5.72530385634826,1.85642040246163,3.49610849737733,5.00938986855352,5.77675293667066,5.32325444062795,3.61829626172675,4.68859436555574,6.08665297118405,4.72752360846384,3.8
627,4.05746353705708,4.85674157422922,5.52957648491467,2.81789666839721,4.74053395805794,5.99258924030181,5.35446530106871,4.71064373607853,3.92134769415528,3.32712889716131,4.71381784614075,5.50769650596727,4.91481052759562,5.71456922766691,5.40676849457026,5.72530385634826,1.87077836221547,3.49610849737733,5.00938986855352,5.77675293667066,5.32325444062795,3.61829626172675,4.68859436555574,6.08665297118405,4.72752360846384,4
630,4.05746353705708,4.85674157422922,5.52957648491467,2.8464521041333,4.74053395805794,5.99258924030181,5.35446530106871,4.71064373607853,3.92134769415528,3.34936807912466,4.71381784614075,5.50769650596727,4.91481052759562,5.71456922766691,5.40676849457026,5.72530385634826,1.87077836221547,3.50752317636152,5.00938986855352,5.77675293667066,5.32325444062795,3.61829626172675,4.68859436555574,6.08665297118405,4.72752360846384,4
633,4.05746353705708,4.85674157422922,5.52957648491467,2.8464521041333,4.74053395805794,5.99258924030181,5.35446530106871,4.71064373607853,3.92134769415528,3.34936807912466,4.74230414287023,5.50769650596727,4.91481052759562,5.71456922766691,5.40676849457026,5.72530385634826,1.87077836221547,3.50752317636152,5.00938986855352,5.78104292784281,5.40417273737189,3.61829626172675,4.68859436555574,6.08665297118405,4.72752360846384,4
636,4.12515755739306,4.85674157422922,5.52957648491467,2.8464521041333,4.74053395805794,5.99258924030181,5.35446530106871,4.71064373607853,3.92134769415528,3.34936807912466,4.74230414287023,5.50769650596727,4.91481052759562,5.71456922766691,5.40676849457026,5.72530385634826,1.87077836221547,3.50752317636152,5.00938986855352,5.78104292784281,5.40417273737189,3.61829626172675,4.68859436555574,6.08665297118405,4.72752360846384,4
639,4.12515755739306,4.85674157422922,5.52957648491467,2.86929645272217,4.84319681704308,5.99258924030181,5.35446530106871,4.71064373607853,3.92134769415528,3.34936807912466,4.74230414287023,5.50769650596727,4.91481052759562,5.71456922766691,5.40676849457026,5.72530385634826,1.87077836221547,3.50752317636152,5.00938986855352,5.78104292784281,5.40417273737189,3.61829626172675,4.68859436555574,6.08665297118405,4.72752360846384,4.10992721891357
642,4.17254337162825,4.85674157422922,5.52957648491467,2.86929645272217,4.84319681704308,5.99258924030181,5.35446530106871,4.71064373607853,3.92134769415528,3.34936807912466,4.74230414287023,5.50769650596727,4.92399515192086,5.71456922766691,5.49661214270306,5.72530385634826,1.87077836221547,3.50752317636152,5.00938986855352,5.78104292784281,5.40417273737189,3.61829626172675,4.68859436555574,6.08665297118405,4.72752360846384,4.10992721891357
645,4.17254337162825,4.85674157422922,5.52957648491467,2.86929645272217,4.84319681704308,5.99258924030181,5.35446530106871,4.75849232097588,3.92134769415528,3.34936807912466,4.74230414287023,5.50769650596727,4.92399515192086,5.71456922766691,5.49661214270306,5.72530385634826,1.87077836221547,3.50752317636152,5.09334249789015,5.78104292784281,5.40417273737189,3.61829626172675,4.68859436555574,6.08665297118405,4.97236580700941,4.10992721891357
648,4.20571344159288,4.85674157422922,5.52957648491467,2.86929645272217,4.84319681704308,5.99258924030181,5.35446530106871,4.75849232097588,3.92134769415528,3.34936807912466,4.74230414287023,5.50769650596727,4.92399515192086,5.71456922766691,5.49661214270306,5.72530385634826,1.87077836221547,3.51037180603446,5.09334249789015,5.78104292784281,5.40417273737189,3.61829626172675,4.68859436555574,6.08665297118405,4.97236580700941,4.10992721891357
651,4.20571344159288,4.85674157422922,5.52957648491467,2.86929645272217,4.84319681704308,5.99258924030181,5.35446530106871,4.75849232097588,4.17141976102291,3.34936807912466,4.74230414287023,5.50769650596727,4.92399515192086,5.71456922766691,5.49661214270306,5.72530385634826,1.87077836221547,3.51037180603446,5.09334249789015,5.78104292784281,5.40417273737189,3.61829626172675,4.68859436555574,6.08665297118405,4.97236580700941,4.10992721891357
654,4.20571344159288,4.85674157422922,5.52957648491467,2.86929645272217,4.84319681704308,5.99258924030181,5.35446530106871,4.75849232097588,4.17141976102291,3.34936807912466,4.74230414287023,5.50769650596727,4.92399515192086,5.93871335545286,5.49661214270306,5.72530385634826,1.87077836221547,3.51037180603446,5.09334249789015,5.78104292784281,5.40417273737189,3.61829626172675,4.71909539305808,6.32395577362018,4.97236580700941,4.10992721891357
657,4.20571344159288,4.85674157422922,5.52957648491467,2.86929645272217,4.84319681704308,5.99258924030181,5.35446530106871,4.75849232097588,4.17141976102291,3.36715942469534,4.74230414287023,5.50769650596727,4.92399515192086,5.93871335545286,5.49661214270306,5.72530385634826,1.87077836221547,3.51037180603446,5.09334249789015,5.78104292784281,5.40417273737189,3.61829626172675,4.71909539305808,6.32395577362018,4.97236580700941,4.10992721891357
660,4.20571344159288,4.85674157422922,5.52957648491467,2.86929645272217,4.84319681704308,5.99258924030181,5.35446530106871,4.75849232097588,4.17141976102291,3.36715942469534,4.7450998050032,5.59753669406657,4.92399515192086,5.93871335545286,5.49661214270306,5.72530385634826,1.87077836221547,3.51037180603446,5.09334249789015,5.87242280866905,5.40417273737189,3.61829626172675,4.71909539305808,6.32395577362018,4.97236580700941,4.10992721891357
663,4.20571344159288,4.85674157422922,5.5343613434044,2.86929645272217,4.84319681704308,5.99258924030181,5.35446530106871,4.75849232097588,4.17141976102291,3.36715942469534,4.7450998050032,5.59753669406657,4.92399515192086,5.93871335545286,5.58191710917462,5.72530385634826,1.87077836221547,3.51037180603446,5.18497760675203,5.87242280866905,5.40417273737189,3.61829626172675,4.71909539305808,6.32395577362018,4.97236580700941,4.10992721891357
666,4.20571344159288,4.85674157422922,5.5343613434044,2.86929645272217,4.84319681704308,5.99258924030181,5.35446530106871,4.75897080682485,4.17141976102291,3.36715942469534,4.7450998050032,5.59753669406657,4.92399515192086,5.93871335545286,5.58191710917462,5.82892217707447,1.87077836221547,3.51037180603446,5.18497760675203,5.87242280866905,5.40417273737189,3.61829626172675,4.71909539305808,6.33311928450637,4.97236580700941,4.10992721891357
669,4.20571344159288,4.85674157422922,5.5343613434044,2.86929645272217,4.84319681704308,5.99258924030181,5.35446530106871,4.75897080682485,4.17141976102291,3.36715942469534,4.7450998050032,5.59753669406657,4.92399515192086,5.93871335545286,5.58191710917462,5.82892217707447,1.87077836221547,3.51037180603446,5.18497760675203,5.87242280866905,5.44617181868688,3.61829626172675,4.71909539305808,6.33311928450637,4.97236580700941,4.10992721891357
672,4.20571344159288,4.85674157422922,5.5343613434044,2.86929645272217,4.84319681704308,5.99258924030181,5.56665643976693,4.75897080682485,4.17141976102291,3.36715942469534,4.7450998050032,5.59753669406657,4.92399515192086,5.93871335545286,5.58191710917462,5.82892217707447,1.87077836221547,3.51037180603446,5.18497760675203,5.87242280866905,5.44617181868688,3.65646663555407,4.71909539305808,6.33311928450637,4.97236580700941,4.10992721891357
675,4.20571344159288,4.85674157422922,5.5343613434044,2.86929645272217,4.84319681704308,5.99258924030181,5.56665643976693,4.75897080682485,4.17141976102291,3.36715942469534,4.7450998050032,5.59753669406657,4.92399515192086,5.93871335545286,5.58191710917462,5.86569900196611,1.87077836221547,3.51037180603446,5.18497760675203,5.87242280866905,5.44617181868688,3.65646663555407,4.71909539305808,6.33311928450637,4.97236580700941,4.10992721891357
678,4.20571344159288,4.85674157422922,5.5343613434044,2.86929645272217,4.84319681704308,5.99258924030181,5.56665643976693,4.75897080682485,4.17141976102291,3.36715942469534,4.7450998050032,5.59753669406657,4.92399515192086,5.93871335545286,5.58191710917462,5.86569900196611,1.87077836221547,3.51037180603446,5.18497760675203,5.87242280866905,5.44617181868688,3.65646663555407,4.71909539305808,6.33311928450637,4.98570370322353,4.10992721891357
681,4.20571344159288,4.85674157422922,5.5343613434044,2.86929645272217,4.93431112304112,5.99258924030181,5.56665643976693,4.75897080682485,4.17141976102291,3.36715942469534,4.7450998050032,5.59753669406657,4.92399515192086,5.93871335545286,5.58191710917462,5.86569900196611,1.87077836221547,3.51037180603446,5.25003853404396,5.87242280866905,5.44617181868688,3.65646663555407,4.71909539305808,6.33311928450637,4.98570370322353,4.10992721891357
684,4.20571344159288,4.85674157422922,5.5343613434044,2.86929645272217,5.00720256783956,5.99258924030181,5.56665643976693,4.75897080682485,4.17141976102291,3.36715942469534,4.7450998050032,5.59753669406657,4.92399515192086,5.93871335545286,5.58191710917462,5.86569900196611,1.87077836221547,3.51037180603446,5.25003853404396,5.87242280866905,5.44617181868688,3.65646663555407,4.71909539305808,6.33311928450637,4.98570370322353,4.10992721891357
687,4.20571344159288,4.85674157422922,5.5343613434044,2.86929645272217,5.00720256783956,5.99258924030181,5.56665643976693,4.75897080682485,4.17141976102291,3.36715942469534,4.7450998050032,5.59753669406657,4.92399515192086,5.93871335545286,5.58191710917462,5.86569900196611,1.87077836221547,3.51370147499799,5.25003853404396,5.87242280866905,5.44617181868688,3.65646663555407,4.71909539305808,6.33311928450637,4.98570370322353,4.10992721891357
690,4.20571344159288,4.85674157422922,5.5343613434044,2.86929645272217,5.00720256783956,5.99258924030181,5.56665643976693,4.75897080682485,4.20760798083697,3.36715942469534,4.7450998050032,5.59753669406657,4.92399515192086,5.93871335545286,5.58191710917462,5.86569900196611,1.88370052599392,3.51370147499799,5.25003853404396,5.87242280866905,5.44617181868688,3.65646663555407,4.71909539305808,6.33311928450637,4.98570370322353,4.14695437875943
693,4.20571344159288,4.85674157422922,5.5343613434044,2.86929645272217,5.00720256783956,5.99258924030181,5.56665643976693,4.75897080682485,4.20760798083697,3.36715942469534,4.7450998050032,5.59753669406657,4.92399515192086,5.93871335545286,5.58191710917462,5.86569900196611,1.90579742605508,3.51370147499799,5.25003853404396,5.87242280866905,5.47652393658669,3.65646663555407,4.71909539305808,6.33311928450637,4.98570370322353,4.14695437875943
696,4.20571344159288,4.85674157422922,5.5343613434044,2.86929645272217,5.00720256783956,5.99258924030181,5.56665643976693,4.75897080682485,4.20760798083697,3.36715942469534,4.74836756196196,5.59753669406657,4.92399515192086,5.93871335545286,5.58191710917462,5.86569900196611,1.90579742605508,3.51370147499799,5.25003853404396,5.87242280866905,5.47652393658669,3.65646663555407,4.71909539305808,6.33311928450637,4.98570370322353,4.14695437875943
699,4.20571344159288,5.37673331427681,5.5343613434044,2.86929645272217,5.00720256783956,5.99258924030181,5.56665643976693,4.75897080682485,4.20760798083697,3.36715942469534,4.74836756196196,5.59753669406657,4.92399515192086,5.93871335545286,5.58191710917462,5.86569900196611,1.91521768344957,3.51370147499799,5.25003853404396,5.87242280866905,5.47652393658669,3.65646663555407,4.71909539305808,6.33311928450637,4.98570370322353,4.14695437875943
702,4.20571344159288,5.37673331427681,5.5343613434044,2.86929645272217,5.00720256783956,5.99258924030181,5.56665643976693,4.75897080682485,4.20760798083697,3.36715942469534,4.74836756196196,5.59753669406657,4.92399515192086,5.93871335545286,5.64886570562619,5.89227707201292,1.91521768344957,3.51370147499799,5.25003853404396,5.87242280866905,5.47652393658669,3.65646663555407,4.71909539305808,6.33311928450637,4.98570370322353,4.14695437875943
705,4.20571344159288,5.37673331427681,5.5343613434044,2.86929645272217,5.00720256783956,5.99258924030181,5.56665643976693,4.75897080682485,4.20760798083697,3.36715942469534,4.74836756196196,5.59753669406657,4.92399515192086,5.93871335545286,5.64886570562619,5.89227707201292,1.91521768344957,3.51370147499799,5.25003853404396,5.87242280866905,5.47652393658669,3.65646663555407,4.71909539305808,6.35119893725139,4.98570370322353,4.14695437875943
708,4.20571344159288,5.37673331427681,5.5343613434044,2.86929645272217,5.00720256783956,5.99258924030181,5.56665643976693,4.75897080682485,4.20760798083697,3.36715942469534,4.74836756196196,5.59753669406657,4.92399515192086,5.93871335545286,5.64886570562619,5.89227707201292,1.91521768344957,3.51370147499799,5.29738914842282,5.87242280866905,5.47652393658669,3.65646663555407,4.71909539305808,6.35119893725139,5.01697234724817,4.14695437875943
711,4.20571344159288,5.37673331427681,5.85591573196098,2.86929645272217,5.00720256783956,5.99258924030181,5.56665643976693,4.75897080682485,4.20760798083697,3.36715942469534,4.74836756196196,5.59753669406657,4.92399515192086,5.98507473143392,5.64886570562619,5.89227707201292,1.91521768344957,3.51370147499799,5.29738914842282,5.87242280866905,5.47652393658669,3.65646663555407,4.72228157284011,6.35119893725139,5.01697234724817,4.14695437875943
714,4.20571344159288,5.37673331427681,5.85591573196098,2.86929645272217,5.00720256783956,5.99258924030181,5.56665643976693,4.75897080682485,4.20760798083697,3.36715942469534,4.74836756196196,5.74105799910889,4.92399515192086,5.98507473143392,5.64886570562619,5.89227707201292,1.91521768344957,3.51370147499799,5.29738914842282,5.87242280866905,5.48634566063432,3.65646663555407,4.72228157284011,6.38306642815365,5.01697234724817,4.14695437875943
717,4.20571344159288,5.37673331427681,5.85591573196098,2.86929645272217,5.00720256783956,5.99258924030181,5.56665643976693,4.75897080682485,4.20760798083697,3.36715942469534,4.74836756196196,5.74105799910889,4.92399515192086,5.98507473143392,5.64886570562619,5.89227707201292,1.91521768344957,3.51370147499799,5.29738914842282,5.87242280866905,5.48634566063432,3.65646663555407,4.72228157284011,6.38306642815365,5.01697234724817,4.14695437875943
720,4.20571344159288,5.37673331427681,5.85591573196098,2.86929645272217,5.00720256783956,5.99258924030181,5.56665643976693,4.75897080682485,4.21224411843508,3.36715942469534,4.74836756196196,5.74105799910889,4.92399515192086,5.98507473143392,5.64886570562619,5.90087754169283,1.91521768344957,3.51370147499799,5.29738914842282,5.87242280866905,5.48634566063432,3.65646663555407,4.72228157284011,6.38306642815365,5.01697234724817,4.14695437875943
723,4.20571344159288,5.37673331427681,5.85591573196098,2.86929645272217,5.00720256783956,5.99258924030181,5.56665643976693,4.75897080682485,4.21224411843508,3.36715942469534,4.74836756196196,5.74105799910889,4.92399515192086,5.98507473143392,5.64886570562619,5.90087754169283,1.91521768344957,3.51370147499799,5.29738914842282,5.98124414366907,5.48634566063432,3.65646663555407,4.72228157284011,6.38306642815365,5.01697234724817,4.14695437875943
726,4.28093166457288,5.37673331427681,5.85591573196098,2.86929645272217,5.00720256783956,6.44696441840565,5.56665643976693,4.75897080682485,4.21224411843508,3.36715942469534,4.74836756196196,5.74105799910889,4.92399515192086,5.98507473143392,5.64886570562619,5.90087754169283,1.91521768344957,3.51370147499799,5.29738914842282,5.98124414366907,5.48634566063432,3.65646663555407,4.72228157284011,6.38306642815365,5.01697234724817,4.14695437875943
729,4.28093166457288,5.37673331427681,5.85591573196098,2.86929645272217,5.00720256783956,6.44696441840565,5.56665643976693,4.79112624568051,4.21224411843508,3.36715942469534,4.74836756196196,5.74105799910889,4.92399515192086,5.98507473143392,5.64886570562619,5.90087754169283,1.92369591510461,3.51370147499799,5.29738914842282,5.98124414366907,5.48634566063432,3.65646663555407,4.72228157284011,6.38306642815365,5.01697234724817,4.14695437875943
732,4.28093166457288,5.37673331427681,5.85591573196098,2.91666157402124,5.00720256783956,6.44696441840565,5.56665643976693,4.79112624568051,4.21224411843508,3.36715942469534,4.74836756196196,5.74105799910889,4.92399515192086,5.98507473143392,5.64886570562619,5.90087754169283,1.92369591510461,3.51370147499799,5.29738914842282,5.98124414366907,5.48634566063432,3.65646663555407,4.72228157284011,6.38306642815365,5.01697234724817,4.14695437875943
735,4.28093166457288,5.37673331427681,5.85591573196098,2.91666157402124,5.00720256783956,6.44696441840565,5.56665643976693,4.79112624568051,4.21698063056499,3.36715942469534,4.74836756196196,5.74105799910889,4.92399515192086,5.98507473143392,5.64886570562619,5.90087754169283,1.92369591510461,3.5564166953894,5.29738914842282,5.98124414366907,5.48634566063432,3.65646663555407,4.72228157284011,6.38306642815365,5.01697234724817,4.14695437875943
738,4.28093166457288,5.37673331427681,5.85591573196098,2.91666157402124,5.00720256783956,6.44696441840565,5.56665643976693,4.79112624568051,4.21698063056499,3.36715942469534,4.74836756196196,5.74105799910889,4.92399515192086,5.98507473143392,5.64886570562619,5.90087754169283,1.92369591510461,3.5564166953894,5.29738914842282,5.98124414366907,5.48634566063432,3.69081997199867,4.72228157284011,6.38306642815365,5.01697234724817,4.14695437875943
741,4.37902193846926,5.37673331427681,5.85591573196098,2.91666157402124,5.00720256783956,6.44696441840565,5.56665643976693,4.79112624568051,4.21698063056499,3.36715942469534,4.79028853374852,5.74105799910889,4.92399515192086,5.98507473143392,5.64886570562619,5.90087754169283,1.92369591510461,3.5564166953894,5.29738914842282,5.98124414366907,5.48634566063432,3.69081997199867,4.76315601804378,6.38306642815365,5.01697234724817,4.14695437875943
744,4.37902193846926,5.37673331427681,5.85591573196098,2.91666157402124,5.00720256783956,6.44696441840565,5.56665643976693,4.79112624568051,4.21698063056499,3.36715942469534,4.79028853374852,5.74105799910889,5.00273814269599,5.98507473143392,5.70134803314516,5.90087754169283,1.92369591510461,3.5564166953894,5.29738914842282,5.98124414366907,5.48634566063432,3.69081997199867,4.76315601804378,6.38306642815365,5.02883665315293,4.14695437875943
747,4.37902193846926,5.37673331427681,5.85591573196098,2.91666157402124,5.00720256783956,6.44696441840565,5.56665643976693,4.79112624568051,4.21698063056499,3.36715942469534,4.79028853374852,5.74105799910889,5.00273814269599,5.98507473143392,5.70134803314516,5.90087754169283,1.92369591510461,3.5564166953894,5.34460346107825,5.98124414366907,5.48634566063432,3.69081997199867,4.76315601804378,6.38306642815365,5.02883665315293,4.14695437875943
750,4.37902193846926,5.37673331427681,5.85591573196098,2.95502732227349,5.00720256783956,6.44696441840565,5.56665643976693,4.79112624568051,4.21698063056499,3.36715942469534,4.79028853374852,5.74105799910889,5.00273814269599,5.98507473143392,5.70134803314516,5.90087754169283,1.92369591510461,3.5564166953894,5.34460346107825,6.04999626614685,5.48634566063432,3.69081997199867,4.76315601804378,6.38306642815365,5.02883665315293,4.14695437875943
753,4.37902193846926,5.37673331427681,5.85591573196098,2.95502732227349,5.00720256783956,6.44696441840565,5.56665643976693,4.86598838338653,4.22081720539021,3.36715942469534,4.79028853374852,5.74105799910889,5.00273814269599,5.98507473143392,5.70134803314516,5.90087754169283,1.92369591510461,3.56469623708843,5.34460346107825,6.04999626614685,5.48634566063432,3.69081997199867,4.76315601804378,6.38306642815365,5.02883665315293,4.14695437875943
756,4.37902193846926,5.37673331427681,5.85591573196098,2.95502732227349,5.00720256783956,6.45677344579529,5.56665643976693,4.86598838338653,4.22081720539021,3.36715942469534,4.79028853374852,5.74105799910889,5.01596417428011,5.98507473143392,5.70134803314516,5.90087754169283,1.92369591510461,3.56469623708843,5.34460346107825,6.04999626614685,5.48634566063432,3.69081997199867,4.76315601804378,6.38306642815365,5.03571186540071,4.14695437875943
759,4.37902193846926,5.37673331427681,5.85591573196098,2.95502732227349,5.00720256783956,6.45677344579529,5.56665643976693,4.86598838338653,4.22081720539021,3.45148462074429,4.79028853374852,5.74105799910889,5.01596417428011,5.98507473143392,5.70134803314516,5.90087754169283,1.93132632359415,3.56469623708843,5.34460346107825,6.04999626614685,5.48634566063432,3.69081997199867,4.76315601804378,6.40404851511214,5.03571186540071,4.14695437875943
762,4.37902193846926,5.54307849986871,5.85591573196098,2.95502732227349,5.00720256783956,6.45677344579529,5.56665643976693,4.86598838338653,4.22081720539021,3.45148462074429,4.79028853374852,5.74105799910889,5.01596417428011,6.00168806249339,5.70134803314516,5.90087754169283,1.93132632359415,3.56469623708843,5.34460346107825,6.04999626614685,5.48634566063432,3.69081997199867,4.76315601804378,6.40404851511214,5.03571186540071,4.14695437875943
765,4.37902193846926,5.54307849986871,5.85591573196098,2.95502732227349,5.07986785418253,6.45677344579529,5.64672142557454,4.86598838338653,4.22081720539021,3.45148462074429,4.79028853374852,5.74105799910889,5.01596417428011,6.00168806249339,5.70134803314516,5.90931006129772,1.93132632359415,3.56469623708843,5.34460346107825,6.04999626614685,5.48634566063432,3.69081997199867,4.76315601804378,6.40404851511214,5.03571186540071,4.14695437875943
768,4.37902193846926,5.54307849986871,5.96241485645822,2.98610357835782,5.07986785418253,6.45677344579529,5.64672142557454,4.86598838338653,4.22081720539021,3.45148462074429,4.79028853374852,5.74105799910889,5.01596417428011,6.00168806249339,5.70134803314516,5.90931006129772,1.93132632359415,3.56469623708843,5.34460346107825,6.06123939578428,5.48634566063432,3.69081997199867,4.76315601804378,6.40404851511214,5.03571186540071,4.14695437875943
771,4.37902193846926,5.54307849986871,5.96241485645822,2.98610357835782,5.07986785418253,6.45677344579529,5.64672142557454,4.90377478674726,4.22081720539021,3.45148462074429,4.79028853374852,5.74105799910889,5.01596417428011,6.00168806249339,5.70134803314516,5.90931006129772,1.93132632359415,3.56469623708843,5.34460346107825,6.06123939578428,5.48634566063432,3.69081997199867,4.76315601804378,6.40404851511214,5.03683617836446,4.14695437875943
774,4.37902193846926,5.54307849986871,5.96241485645822,2.98610357835782,5.07986785418253,6.58438529383327,5.64672142557454,4.90377478674726,4.22081720539021,3.45148462074429,4.79028853374852,5.74105799910889,5.01596417428011,6.00168806249339,5.70134803314516,5.90931006129772,1.93132632359415,3.57076246550246,5.34460346107825,6.06123939578428,5.48634566063432,3.7217379747988,4.76315601804378,6.40404851511214,5.03683617836446,4.14695437875943
777,4.37902193846926,5.54307849986871,6.00001820167599,2.98610357835782,5.07986785418253,6.58438529383327,5.64672142557454,4.90377478674726,4.22081720539021,3.45148462074429,4.79028853374852,5.74105799910889,5.01596417428011,6.00168806249339,5.70134803314516,5.90931006129772,1.93132632359415,3.57076246550246,5.34460346107825,6.06123939578428,5.48634566063432,3.7217379747988,4.77688356969908,6.40404851511214,5.03683617836446,4.14695437875943
780,4.37902193846926,5.54307849986871,6.00001820167599,2.98610357835782,5.07986785418253,6.58438529383327,5.64672142557454,4.90753512126904,4.22081720539021,3.45148462074429,4.79028853374852,5.74105799910889,5.01596417428011,6.00168806249339,5.70134803314516,5.90931006129772,1.93132632359415,3.57076246550246,5.38775121384442,6.06123939578428,5.48634566063432,3.7217379747988,4.77688356969908,6.40404851511214,5.03683617836446,4.14695437875943
783,4.37902193846926,5.54307849986871,6.00001820167599,3.01096458322527,5.07986785418253,6.58438529383327,5.64672142557454,4.90753512126904,4.22081720539021,3.45148462074429,4.80436755800862,5.74105799910889,5.01596417428011,6.00168806249339,5.73974699551438,5.90931006129772,1.93132632359415,3.57076246550246,5.38775121384442,6.06123939578428,5.48634566063432,3.7217379747988,4.77688356969908,6.40404851511214,5.03683617836446,4.14695437875943
786,4.37902193846926,5.54307849986871,6.00001820167599,3.01096458322527,5.13800008325692,6.58438529383327,5.64672142557454,4.90753512126904,4.22081720539021,3.45148462074429,4.80436755800862,5.74105799910889,5.01596417428011,6.00168806249339,5.76662626917284,5.90931006129772,1.93819369123473,3.57076246550246,5.38775121384442,6.06123939578428,5.48634566063432,3.7217379747988,4.77688356969908,6.40404851511214,5.03683617836446,4.14695437875943
789,4.37902193846926,5.54307849986871,6.00001820167599,3.01096458322527,5.17314294272777,6.58438529383327,5.64672142557454,4.90753512126904,4.22081720539021,3.45148462074429,4.80436755800862,5.74105799910889,5.01596417428011,6.00168806249339,5.76662626917284,5.90931006129772,1.93819369123473,3.57076246550246,5.38775121384442,6.06123939578428,5.48634566063432,3.7217379747988,4.77688356969908,6.40404851511214,5.03683617836446,4.14695437875943
792,4.37902193846926,5.54307849986871,6.00001820167599,3.01096458322527,5.17314294272777,6.58438529383327,5.64672142557454,4.90753512126904,4.22081720539021,3.45148462074429,4.80436755800862,5.74105799910889,5.01596417428011,6.00168806249339,5.76662626917284,5.90931006129772,1.93819369123473,3.57076246550246,5.38775121384442,6.06123939578428,5.54972944145667,3.7217379747988,4.77688356969908,6.40404851511214,5.03683617836446,4.14695437875943
795,4.37902193846926,5.54307849986871,6.00001820167599,3.01096458322527,5.17314294272777,6.58438529383327,5.64672142557454,4.90753512126904,4.22081720539021,3.45148462074429,4.80436755800862,5.74105799910889,5.01596417428011,6.00168806249339,5.76662626917284,5.90931006129772,1.93819369123473,3.57076246550246,5.38775121384442,6.06566660235728,5.54972944145667,3.7217379747988,4.77688356969908,6.40404851511214,5.03683617836446,4.21027082209585
798,4.37902193846926,5.54307849986871,6.00001820167599,3.01096458322527,5.17314294272777,6.58438529383327,5.64672142557454,4.90753512126904,4.2933556336312,3.45148462074429,4.80436755800862,5.94545189754328,5.01596417428011,6.00168806249339,5.76662626917284,5.90931006129772,1.93819369123473,3.57076246550246,5.38775121384442,6.06566660235728,5.54972944145667,3.7217379747988,4.77688356969908,6.40404851511214,5.03683617836446,4.21027082209585
801,4.37902193846926,5.54307849986871,6.00001820167599,3.01096458322527,5.17314294272777,6.58438529383327,5.64672142557454,4.92924431399784,4.2933556336312,3.45148462074429,4.80436755800862,5.94545189754328,5.01596417428011,6.00168806249339,5.76662626917284,5.90931006129772,1.93819369123473,3.57076246550246,5.38775121384442,6.06566660235728,5.54972944145667,3.7217379747988,4.77688356969908,6.40404851511214,5.03683617836446,4.21027082209585
804,4.37902193846926,5.54307849986871,6.02536434051312,3.01096458322527,5.17314294272777,6.58438529383327,5.64672142557454,4.92924431399784,4.2933556336312,3.45148462074429,4.80436755800862,5.94545189754328,5.01596417428011,6.00168806249339,5.76662626917284,5.90931006129772,1.93819369123473,3.57076246550246,5.38775121384442,6.06566660235728,5.54972944145667,3.7217379747988,4.77688356969908,6.40404851511214,5.03683617836446,4.21027082209585
807,4.37902193846926,5.54307849986871,6.02536434051312,3.01096458322527,5.17314294272777,6.58438529383327,5.64672142557454,4.92924431399784,4.2933556336312,3.49589222018437,4.80436755800862,5.94545189754328,5.03019080469809,6.00168806249339,5.76662626917284,5.90931006129772,1.93819369123473,3.57900272866663,5.38775121384442,6.06566660235728,5.54972944145667,3.7217379747988,4.77688356969908,6.40404851511214,5.03683617836446,4.21027082209585
810,4.37902193846926,5.54307849986871,6.02536434051312,3.01096458322527,5.19358233257121,6.58438529383327,5.64672142557454,4.92924431399784,4.2933556336312,3.49589222018437,4.80436755800862,5.94545189754328,5.03019080469809,6.00168806249339,5.76662626917284,5.90931006129772,1.93819369123473,3.57900272866663,5.38775121384442,6.06566660235728,5.54972944145667,3.7217379747988,4.77688356969908,6.40404851511214,5.03683617836446,4.21027082209585
813,4.37902193846926,5.54307849986871,6.02536434051312,3.01096458322527,5.19358233257121,6.58438529383327,5.64672142557454,4.92924431399784,4.2933556336312,3.49589222018437,4.80436755800862,5.94545189754328,5.0365114954491,6.00168806249339,5.76662626917284,5.90931006129772,1.93819369123473,3.57900272866663,5.38775121384442,6.06566660235728,5.54972944145667,3.7217379747988,4.77688356969908,6.4571157778649,5.09189644622526,4.21027082209585
816,4.47806173629868,5.54307849986871,6.02536434051312,3.01096458322527,5.19358233257121,6.58438529383327,5.64672142557454,4.92924431399784,4.2933556336312,3.49589222018437,4.80436755800862,5.94545189754328,5.0365114954491,6.00168806249339,5.76662626917284,5.90931006129772,1.94437432211126,3.57900272866663,5.38775121384442,6.06566660235728,5.54972944145667,3.74956417731892,4.77688356969908,6.4571157778649,5.09189644622526,4.21027082209585
819,4.47806173629868,5.54307849986871,6.02536434051312,3.01096458322527,5.19358233257121,6.58438529383327,5.64672142557454,4.92924431399784,4.2933556336312,3.49589222018437,4.81245460137287,5.94545189754328,5.0365114954491,6.00168806249339,5.76662626917284,5.96925332594632,1.94437432211126,3.57900272866663,5.38775121384442,6.06566660235728,5.54972944145667,3.74956417731892,4.77688356969908,6.4571157778649,5.09189644622526,4.21027082209585
822,4.47806173629868,5.63813900669817,6.02536434051312,3.01096458322527,5.19358233257121,6.58438529383327,5.64672142557454,4.92924431399784,4.2933556336312,3.50188654664923,4.81245460137287,5.94545189754328,5.0365114954491,6.00168806249339,5.76662626917284,5.96925332594632,1.94993688990014,3.57900272866663,5.38775121384442,6.06566660235728,5.54972944145667,3.74956417731892,4.77688356969908,6.4571157778649,5.09189644622526,4.21027082209585
825,4.47806173629868,5.63813900669817,6.02536434051312,3.03810722994334,5.19358233257121,6.58438529383327,5.66460919838737,4.92924431399784,4.2933556336312,3.50188654664923,4.81245460137287,5.94545189754328,5.0365114954491,6.07062729902298,5.76662626917284,5.96925332594632,1.94993688990014,3.57900272866663,5.38775121384442,6.06566660235728,5.54972944145667,3.74956417731892,4.77688356969908,6.4571157778649,5.09189644622526,4.21027082209585
828,4.47806173629868,5.63813900669817,6.02536434051312,3.03810722994334,5.19358233257121,6.58438529383327,5.66460919838737,4.92924431399784,4.2933556336312,3.5230254382042,4.81245460137287,5.94545189754328,5.0365114954491,6.07062729902298,5.76662626917284,5.96925332594632,1.94993688990014,3.57900272866663,5.38775121384442,6.06566660235728,5.54972944145667,3.74956417731892,4.77688356969908,6.4571157778649,5.09189644622526,4.21027082209585
831,4.47806173629868,5.63813900669817,6.02536434051312,3.03810722994334,5.19358233257121,6.68765441065677,5.66460919838737,4.92924431399784,4.2933556336312,3.5230254382042,4.81245460137287,5.94545189754328,5.0365114954491,6.07062729902298,5.79867406246895,5.96925332594632,1.94993688990014,3.57900272866663,5.38775121384442,6.06566660235728,5.54972944145667,3.74956417731892,4.77688356969908,6.4571157778649,5.09189644622526,4.21027082209585
834,4.47806173629868,5.63813900669817,6.02536434051312,3.03810722994334,5.19358233257121,6.68765441065677,5.66460919838737,4.92924431399784,4.2933556336312,3.5230254382042,4.81245460137287,5.94545189754328,5.0365114954491,6.07062729902298,5.79867406246895,5.96925332594632,1.94993688990014,3.57900272866663,5.38775121384442,6.08757131039628,5.57959460888732,3.74956417731892,4.77688356969908,6.4571157778649,5.09189644622526,4.21027082209585
837,4.47806173629868,5.63813900669817,6.02536434051312,3.03810722994334,5.19994346894975,6.68765441065677,5.66460919838737,4.92924431399784,4.2933556336312,3.5230254382042,4.81245460137287,5.94545189754328,5.0365114954491,6.07062729902298,5.79867406246895,5.96925332594632,1.94993688990014,3.58914735853226,5.38775121384442,6.08757131039628,5.57959460888732,3.74956417731892,4.77688356969908,6.4571157778649,5.09189644622526,4.23726362162349
840,4.47806173629868,5.63813900669817,6.02536434051312,3.03810722994334,5.19994346894975,6.68765441065677,5.66460919838737,4.92924431399784,4.2933556336312,3.5230254382042,4.82241060156403,5.94545189754328,5.04827217804511,6.07062729902298,5.79867406246895,5.96925332594632,1.94993688990014,3.58914735853226,5.38775121384442,6.08757131039628,5.57959460888732,3.74956417731892,4.77688356969908,6.4571157778649,5.09189644622526,4.23726362162349
843,4.47806173629868,5.63813900669817,6.02536434051312,3.03810722994334,5.19994346894975,6.68765441065677,5.66460919838737,4.92924431399784,4.2933556336312,3.5230254382042,4.82241060156403,5.94545189754328,5.04827217804511,6.07062729902298,5.79867406246895,5.99811831579834,1.94993688990014,3.58914735853226,5.38775121384442,6.08757131039628,5.57959460888732,3.74956417731892,4.77688356969908,6.4571157778649,5.11765560587129,4.23726362162349
846,4.47806173629868,5.63813900669817,6.02536434051312,3.03810722994334,5.19994346894975,6.68765441065677,5.66460919838737,4.95548050196972,4.2933556336312,3.5230254382042,4.82241060156403,5.94545189754328,5.04827217804511,6.07062729902298,5.79867406246895,5.99811831579834,1.95494320091012,3.58914735853226,5.38775121384442,6.08757131039628,5.58217052485192,3.74956417731892,4.77688356969908,6.4571157778649,5.11765560587129,4.23726362162349
849,4.47806173629868,5.63813900669817,6.02536434051312,3.03810722994334,5.19994346894975,6.68765441065677,5.66460919838737,4.95548050196972,4.2933556336312,3.5230254382042,4.82241060156403,5.94545189754328,5.04827217804511,6.07062729902298,5.79867406246895,5.99811831579834,1.95494320091012,3.58914735853226,5.38775121384442,6.08757131039628,5.58217052485192,3.74956417731892,4.77688356969908,6.4571157778649,5.11765560587129,4.23726362162349
852,4.47806173629868,5.63813900669817,6.02536434051312,3.03810722994334,5.19994346894975,6.68765441065677,5.66460919838737,4.95548050196972,4.2933556336312,3.5230254382042,4.82241060156403,5.94545189754328,5.04827217804511,6.07062729902298,5.79867406246895,5.99811831579834,1.95494320091012,3.58914735853226,5.38775121384442,6.08757131039628,5.58217052485192,3.74956417731892,4.77688356969908,6.4571157778649,5.11765560587129,4.23726362162349
855,4.56722255714457,5.63813900669817,6.02536434051312,3.03810722994334,5.20777469627821,6.68765441065677,5.66460919838737,4.95548050196972,4.2933556336312,3.5230254382042,4.82241060156403,5.94545189754328,5.04827217804511,6.07062729902298,5.82435162611576,5.99811831579834,1.95494320091012,3.58914735853226,5.38775121384442,6.08757131039628,5.58217052485192,3.74956417731892,4.77688356969908,6.4571157778649,5.11765560587129,4.23726362162349
858,4.56722255714457,5.63813900669817,6.02536434051312,3.03810722994334,5.20777469627821,6.68765441065677,5.66460919838737,4.95548050196972,4.2933556336312,3.5230254382042,4.82241060156403,5.94545189754328,5.04827217804511,6.07062729902298,5.82435162611576,5.99811831579834,1.95494320091012,3.58914735853226,5.38775121384442,6.09953334942883,5.58217052485192,3.74956417731892,4.79447618178994,6.4571157778649,5.11765560587129,4.23726362162349
861,4.56722255714457,5.63813900669817,6.0514734259449,3.03810722994334,5.20777469627821,6.69657049274136,5.66460919838737,4.95548050196972,4.2933556336312,3.5230254382042,4.82241060156403,5.94545189754328,5.04827217804511,6.07639983471728,5.82435162611576,5.99811831579834,1.95494320091012,3.58914735853226,5.38775121384442,6.09953334942883,5.58217052485192,3.74956417731892,4.79447618178994,6.4571157778649,5.11765560587129,4.23726362162349
864,4.56722255714457,5.63813900669817,6.0514734259449,3.05982134731779,5.20777469627821,6.69657049274136,5.66460919838737,4.95548050196972,4.2933556336312,3.54282305043338,4.82241060156403,5.94545189754328,5.04827217804511,6.07639983471728,5.82435162611576,5.99811831579834,1.95494320091012,3.59588227222291,5.38775121384442,6.09953334942883,5.58217052485192,3.74956417731892,4.79447618178994,6.4571157778649,5.11765560587129,4.23726362162349
867,4.56722255714457,5.63813900669817,6.07294108630014,3.05982134731779,5.20777469627821,6.69657049274136,5.66460919838737,4.97705266978343,4.2933556336312,3.54282305043338,4.82241060156403,5.98697663804723,5.04827217804511,6.07639983471728,5.82435162611576,5.99811831579834,1.95494320091012,3.59588227222291,5.38775121384442,6.09953334942883,5.58217052485192,3.74956417731892,4.79447618178994,6.4571157778649,5.11765560587129,4.23726362162349
870,4.56722255714457,5.63813900669817,6.07294108630014,3.05982134731779,5.20777469627821,6.69657049274136,5.66460919838737,4.97705266978343,4.37642540217207,3.54282305043338,4.82241060156403,5.98697663804723,5.04827217804511,6.07639983471728,5.82435162611576,5.99811831579834,1.95494320091012,3.59588227222291,5.38775121384442,6.09953334942883,5.58217052485192,3.74956417731892,4.80092086024594,6.4571157778649,5.11765560587129,4.23726362162349
873,4.56722255714457,5.72371746106394,6.07294108630014,3.05982134731779,5.20777469627821,6.69657049274136,5.66460919838737,4.97705266978343,4.37642540217207,3.54282305043338,4.8290202859862,5.98697663804723,5.04827217804511,6.07639983471728,5.82435162611576,5.99811831579834,1.95494320091012,3.59588227222291,5.38775121384442,6.09953334942883,5.58217052485192,3.74956417731892,4.80092086024594,6.4571157778649,5.11765560587129,4.23726362162349
876,4.56722255714457,5.72371746106394,6.07294108630014,3.05982134731779,5.21712624026488,6.69657049274136,5.66460919838737,4.97705266978343,4.37642540217207,3.54282305043338,4.8290202859862,5.99516016692113,5.04827217804511,6.07639983471728,5.82435162611576,6.00235369803485,1.95494320091012,3.59588227222291,5.38775121384442,6.09953334942883,5.58217052485192,3.74956417731892,4.80092086024594,6.4571157778649,5.11765560587129,4.23726362162349
879,4.64614682634864,5.72371746106394,6.07294108630014,3.05982134731779,5.21712624026488,6.76719290241051,5.66460919838737,4.97705266978343,4.37642540217207,3.54282305043338,4.8290202859862,5.99516016692113,5.04827217804511,6.07639983471728,5.82435162611576,6.00235369803485,1.95494320091012,3.59588227222291,5.38775121384442,6.09953334942883,5.58217052485192,3.74956417731892,4.80092086024594,6.4571157778649,5.11765560587129,4.23726362162349
882,4.64614682634864,5.72371746106394,6.07294108630014,3.08549961807144,5.21712624026488,6.76719290241051,5.66460919838737,4.97705266978343,4.37642540217207,3.54282305043338,4.8290202859862,5.99516016692113,5.04827217804511,6.07639983471728,5.82435162611576,6.00235369803485,1.95494320091012,3.59588227222291,5.38775121384442,6.09953334942883,5.58217052485192,3.74956417731892,4.80092086024594,6.4571157778649,5.11765560587129,4.23726362162349
885,4.64614682634864,5.72371746106394,6.07294108630014,3.08549961807144,5.21712624026488,6.76719290241051,5.67484763368855,4.97705266978343,4.37642540217207,3.54282305043338,4.8290202859862,5.99516016692113,5.04827217804511,6.07639983471728,5.82435162611576,6.00235369803485,1.95494320091012,3.59588227222291,5.38775121384442,6.09953334942883,5.58217052485192,3.77460775958703,4.80092086024594,6.4571157778649,5.11765560587129,4.23726362162349
888,4.64614682634864,5.72371746106394,6.07294108630014,3.08549961807144,5.21712624026488,6.76719290241051,5.67484763368855,4.97705266978343,4.37642540217207,3.54282305043338,4.8290202859862,5.99516016692113,5.04827217804511,6.147872318363,5.82435162611576,6.00235369803485,1.95494320091012,3.59588227222291,5.38775121384442,6.09953334942883,5.58217052485192,3.77460775958703,4.80092086024594,6.4571157778649,5.11765560587129,4.23726362162349
891,4.64614682634864,5.72371746106394,6.07294108630014,3.10604223467436,5.21712624026488,6.76719290241051,5.67484763368855,4.97705266978343,4.37642540217207,3.54282305043338,4.8290202859862,6.00222240788805,5.04827217804511,6.147872318363,5.82435162611576,6.00235369803485,1.95494320091012,3.59588227222291,5.38775121384442,6.09953334942883,5.58217052485192,3.77460775958703,4.80092086024594,6.4571157778649,5.11765560587129,4.26155714119836
894,4.64614682634864,5.72371746106394,6.07294108630014,3.10604223467436,5.21712624026488,6.76719290241051,5.67484763368855,4.97705266978343,4.37642540217207,3.54282305043338,4.8290202859862,6.00222240788805,5.04827217804511,6.147872318363,5.82435162611576,6.00235369803485,1.95494320091012,3.59588227222291,5.38775121384442,6.09953334942883,5.58217052485192,3.77460775958703,4.80092086024594,6.4571157778649,5.11765560587129,4.26155714119836
897,4.7013938147915,5.72371746106394,6.07294108630014,3.10604223467436,5.21712624026488,6.76719290241051,5.67484763368855,4.97705266978343,4.37642540217207,3.57924375339759,4.8290202859862,6.00222240788805,5.04827217804511,6.147872318363,5.82435162611576,6.00235369803485,1.95494320091012,3.59588227222291,5.42709076242046,6.09953334942883,5.58217052485192,3.77460775958703,4.80092086024594,6.4571157778649,5.11765560587129,4.26155714119836
900,4.7013938147915,5.72371746106394,6.07294108630014,3.10604223467436,5.21712624026488,6.76719290241051,5.67484763368855,4.97705266978343,4.37642540217207,3.57924375339759,4.8290202859862,6.00222240788805,5.04827217804511,6.147872318363,5.82435162611576,6.00235369803485,1.95494320091012,3.59588227222291,5.42709076242046,6.09953334942883,5.58217052485192,3.77460775958703,4.80092086024594,6.48340147210738,5.11765560587129,4.26155714119836
903,4.7013938147915,5.72371746106394,6.07294108630014,3.10604223467436,5.21712624026488,6.76719290241051,5.67484763368855,5.01956056189047,4.37642540217207,3.57924375339759,4.8290202859862,6.00222240788805,5.04827217804511,6.147872318363,5.82435162611576,6.00235369803485,1.95494320091012,3.59588227222291,5.42709076242046,6.09953334942883,5.58217052485192,3.77460775958703,4.80092086024594,6.48340147210738,5.11765560587129,4.26155714119836
906,4.7013938147915,5.72371746106394,6.07294108630014,3.10604223467436,5.21712624026488,6.76719290241051,5.67484763368855,5.01956056189047,4.37642540217207,3.57924375339759,4.8290202859862,6.00222240788805,5.04827217804511,6.147872318363,5.82435162611576,6.00235369803485,1.95494320091012,3.59718770851073,5.42709076242046,6.09953334942883,5.58217052485192,3.77460775958703,4.80092086024594,6.48340147210738,5.13763335626016,4.26155714119836
909,4.7013938147915,5.72371746106394,6.07294108630014,3.10604223467436,5.21712624026488,6.76719290241051,5.67484763368855,5.01956056189047,4.37642540217207,3.57924375339759,4.8290202859862,6.00222240788805,5.04827217804511,6.147872318363,5.82435162611576,6.00235369803485,1.95494320091012,3.59718770851073,5.42709076242046,6.09953334942883,5.58217052485192,3.79714698362832,4.80217003989489,6.48340147210738,5.13763335626016,4.26155714119836
912,4.7013938147915,5.72371746106394,6.07294108630014,3.10604223467436,5.21865081724896,6.76719290241051,5.67484763368855,5.01956056189047,4.37642540217207,3.57924375339759,4.8290202859862,6.00222240788805,5.04827217804511,6.147872318363,5.82435162611576,6.00235369803485,1.95494320091012,3.59731262647562,5.42709076242046,6.09953334942883,5.58217052485192,3.79714698362832,4.80228957462898,6.48340147210738,5.13763335626016,4.26155714119836
915,4.7013938147915,5.72371746106394,6.07294108630014,3.10604223467436,5.21865081724896,6.76719290241051,5.67484763368855,5.01956056189047,4.37642540217207,3.57924375339759,4.8290202859862,6.00355656402178,5.04827217804511,6.147872318363,5.82435162611576,6.00235369803485,1.95944888081911,3.59731262647562,5.42709076242046,6.09953334942883,5.58217052485192,3.81743228526549,4.80228957462898,6.48340147210738,5.13763335626016,4.26155714119836
918,4.7013938147915,5.72371746106394,6.07294108630014,3.10604223467436,5.21865081724896,6.76719290241051,5.67484763368855,5.01956056189047,4.37642540217207,3.57924375339759,4.8290202859862,6.00355656402178,5.05675539117366,6.147872318363,5.82435162611576,6.00599576833127,1.95944888081911,3.59731262647562,5.42709076242046,6.11223547566807,5.58217052485192,3.81743228526549,4.80228957462898,6.48340147210738,5.13763335626016,4.26155714119836
921,4.7013938147915,5.72371746106394,6.07294108630014,3.10604223467436,5.21865081724896,6.76719290241051,5.67484763368855,5.01956056189047,4.37642540217207,3.57924375339759,4.8290202859862,6.00355656402178,5.05675539117366,6.147872318363,5.82435162611576,6.00599576833127,1.95944888081911,3.59731262647562,5.42709076242046,6.11223547566807,5.58217052485192,3.83568905673894,4.80228957462898,6.48340147210738,5.13763335626016,4.26155714119836
924,4.7013938147915,5.72371746106394,6.07294108630014,3.10604223467436,5.21865081724896,6.76719290241051,5.67484763368855,5.01956056189047,4.37642540217207,3.57924375339759,4.8290202859862,6.00355656402178,5.05675539117366,6.147872318363,5.82435162611576,6.00599576833127,1.9635039927372,3.59731262647562,5.45852722847187,6.11223547566807,5.58217052485192,3.83568905673894,4.80228957462898,6.48340147210738,5.13763335626016,4.26155714119836
927,4.7013938147915,5.72371746106394,6.07294108630014,3.10604223467436,5.21878423286234,6.76719290241051,5.67484763368855,5.01956056189047,4.37642540217207,3.57924375339759,4.8290202859862,6.00355656402178,5.05675539117366,6.147872318363,5.82435162611576,6.00599576833127,1.9635039927372,3.59731262647562,5.45852722847187,6.11223547566807,5.58217052485192,3.83568905673894,4.80228957462898,6.48340147210738,5.13763335626016,4.26155714119836
930,4.7013938147915,5.72371746106394,6.07294108630014,3.10604223467436,5.21878423286234,6.76719290241051,5.67484763368855,5.01956056189047,4.37642540217207,3.57924375339759,4.8290202859862,6.00367331592134,5.05675539117366,6.147872318363,5.82435162611576,6.00599576833127,1.9635039927372,3.59731262647562,5.45852722847187,6.11223547566807,5.58217052485192,3.83568905673894,4.80228957462898,6.48340147210738,5.13763335626016,4.32080903544146
933,4.7013938147915,5.72371746106394,6.1152430467731,3.10604223467436,5.21879590805229,6.76719290241051,5.67484763368855,5.01956056189047,4.37642540217207,3.57924375339759,4.8290202859862,6.00367331592134,5.05675539117366,6.147872318363,5.82435162611576,6.00599576833127,1.9635039927372,3.59731262647562,5.45852722847187,6.11537912227321,5.58217052485192,3.83568905673894,4.80228957462898,6.48340147210738,5.13763335626016,4.32080903544146
936,4.7013938147915,5.85249789108692,6.1152430467731,3.10604223467436,5.21879590805229,6.76719290241051,5.67484763368855,5.01956056189047,4.37642540217207,3.57924375339759,4.83042404417176,6.00368353287099,5.05675539117366,6.147872318363,5.82435162611576,6.00599576833127,1.9635039927372,3.59731262647562,5.45852722847187,6.11537912227321,5.58217052485192,3.83568905673894,4.80228957462898,6.48340147210738,5.13763335626016,4.32080903544146
939,4.75294474970379,5.85249789108692,6.1152430467731,3.10604223467436,5.21879590805229,6.76719290241051,5.67484763368855,5.01956056189047,4.37642540217207,3.57924375339759,4.83042404417176,6.00368353287099,5.05675539117366,6.147872318363,5.82435162611576,6.00599576833127,1.9635039927372,3.59731262647562,5.45852722847187,6.11537912227321,5.58217052485192,3.83568905673894,4.80228957462898,6.50388021334777,5.13763335626016,4.32080903544146
942,4.75294474970379,5.85249789108692,6.1152430467731,3.12247632795669,5.21879590805229,6.76719290241051,5.67484763368855,5.01956056189047,4.37642540217207,3.57924375339759,4.83042404417176,6.00368353287099,5.0583399684581,6.147872318363,5.82435162611576,6.00599576833127,1.9635039927372,3.59731262647562,5.45852722847187,6.11537912227321,5.58217052485192,3.83568905673894,4.80228957462898,6.50388021334777,5.13763335626016,4.32080903544146
945,4.75294474970379,5.85249789108692,6.1152430467731,3.12247632795669,5.21879590805229,6.76719290241051,5.67484763368855,5.01956056189047,4.41803453952173,3.57924375339759,4.83042404417176,6.00368353287099,5.0583399684581,6.147872318363,5.82435162611576,6.00599576833127,1.96715359346348,3.59731262647562,5.45852722847187,6.11537912227321,5.65221091996141,3.83568905673894,4.80228957462898,6.50388021334777,5.13763335626016,4.32080903544146
948,4.75294474970379,5.85249789108692,6.1152430467731,3.12247632795669,5.21990110303516,6.76719290241051,5.67484763368855,5.01956056189047,4.41803453952173,3.57924375339759,4.83042404417176,6.00368353287099,5.0583399684581,6.147872318363,5.82435162611576,6.0673271895346,1.96715359346348,3.59731262647562,5.45852722847187,6.11537912227321,5.65221091996141,3.83568905673894,4.80228957462898,6.50388021334777,5.13763335626016,4.32080903544146
951,4.75294474970379,5.85249789108692,6.1152430467731,3.12247632795669,5.21990110303516,6.76719290241051,5.67484763368855,5.01956056189047,4.41803453952173,3.57924375339759,4.83042404417176,6.00465068814144,5.0583399684581,6.147872318363,5.82435162611576,6.0673271895346,1.96715359346348,3.59731262647562,5.45852722847187,6.11664376293339,5.65221091996141,3.83568905673894,4.80228957462898,6.50388021334777,5.19152836309623,4.32080903544146
954,4.75294474970379,5.85249789108692,6.1152430467731,3.12247632795669,5.21990110303516,6.76719290241051,5.67484763368855,5.01956056189047,4.41803453952173,3.57924375339759,4.83042404417176,6.00465068814144,5.0583399684581,6.147872318363,5.82435162611576,6.0673271895346,1.96715359346348,3.59731262647562,5.45852722847187,6.11664376293339,5.65221091996141,3.85212015106505,4.80228957462898,6.50388021334777,5.19152836309623,4.32080903544146
957,4.75294474970379,5.85249789108692,6.1152430467731,3.13978451631753,5.21990110303516,6.76719290241051,5.68361229678762,5.01956056189047,4.41803453952173,3.57924375339759,4.83042404417176,6.00465068814144,5.0583399684581,6.147872318363,5.82435162611576,6.0673271895346,1.96715359346348,3.59731262647562,5.48302145755843,6.11664376293339,5.65221091996141,3.85212015106505,4.80228957462898,6.50388021334777,5.19152836309623,4.32080903544146
960,4.75294474970379,5.85249789108692,6.1152430467731,3.1536310670062,5.21990110303516,6.76719290241051,5.68361229678762,5.01956056189047,4.41803453952173,3.57924375339759,4.83042404417176,6.00465068814144,5.0583399684581,6.147872318363,5.82435162611576,6.0673271895346,1.96715359346348,3.59731262647562,5.48302145755843,6.11664376293339,5.65221091996141,3.85212015106505,4.80228957462898,6.50388021334777,5.19152836309623,4.32080903544146
963,4.75294474970379,5.85249789108692,6.1152430467731,3.16470830755713,5.21990110303516,6.76719290241051,5.68361229678762,5.06534640455537,4.41803453952173,3.57924375339759,4.83042404417176,6.00465068814144,5.0583399684581,6.147872318363,5.82435162611576,6.0673271895346,1.96715359346348,3.59731262647562,5.48302145755843,6.12448268652565,5.65221091996141,3.85212015106505,4.80228957462898,6.50388021334777,5.19152836309623,4.32080903544146
966,4.75294474970379,5.85249789108692,6.1152430467731,3.16470830755713,5.21990110303516,6.76719290241051,5.68361229678762,5.06534640455537,4.41803453952173,3.63143066869438,4.83042404417176,6.00465068814144,5.0583399684581,6.147872318363,5.82435162611576,6.0673271895346,1.96715359346348,3.59731262647562,5.48302145755843,6.12448268652565,5.65221091996141,3.85212015106505,4.80228957462898,6.50388021334777,5.19231225545545,4.32080903544146
969,4.75294474970379,5.85249789108692,6.1152430467731,3.16470830755713,5.21990110303516,6.76719290241051,5.68361229678762,5.07501930198271,4.46266010605018,3.63143066869438,4.83042404417176,6.00465068814144,5.0583399684581,6.147872318363,5.82435162611576,6.0673271895346,1.96715359346348,3.59731262647562,5.48302145755843,6.12448268652565,5.65221091996141,3.85212015106505,4.80228957462898,6.50388021334777,5.19231225545545,4.32080903544146
972,4.75294474970379,5.85249789108692,6.1152430467731,3.17803265665072,5.21990110303516,6.80423509188136,5.68361229678762,5.07501930198271,4.46266010605018,3.63143066869438,4.83042404417176,6.00465068814144,5.0583399684581,6.147872318363,5.82435162611576,6.0673271895346,1.96715359346348,3.59731262647562,5.48302145755843,6.12448268652565,5.65221091996141,3.85212015106505,4.80228957462898,6.50388021334777,5.19231225545545,4.32080903544146
975,4.75294474970379,5.85249789108692,6.1152430467731,3.17803265665072,5.21990110303516,6.80423509188136,5.68361229678762,5.07501930198271,4.46266010605018,3.63143066869438,4.83042404417176,6.00465068814144,5.0583399684581,6.147872318363,5.82435162611576,6.0673271895346,1.97043823411713,3.59731262647562,5.48302145755843,6.12448268652565,5.65221091996141,3.85212015106505,4.80228957462898,6.55377561358875,5.19231225545545,4.32080903544146
978,4.75294474970379,5.85249789108692,6.1152430467731,3.17803265665072,5.21990110303516,6.80423509188136,5.68361229678762,5.07501930198271,4.46266010605018,3.64180776910967,4.83042404417176,6.00465068814144,5.0583399684581,6.147872318363,5.82435162611576,6.0673271895346,1.97043823411713,3.59731262647562,5.50594085030234,6.12448268652565,5.65221091996141,3.85212015106505,4.80228957462898,6.55377561358875,5.19231225545545,4.33674801363453
981,4.75294474970379,5.85249789108692,6.1152430467731,3.17803265665072,5.21990110303516,6.80423509188136,5.68361229678762,5.07501930198271,4.46266010605018,3.64180776910967,4.83042404417176,6.00835490708853,5.0583399684581,6.22206788398071,5.82435162611576,6.0673271895346,1.97043823411713,3.59731262647562,5.50594085030234,6.12448268652565,5.65221091996141,3.85212015106505,4.80228957462898,6.55377561358875,5.19231225545545,4.33674801363453
984,4.75294474970379,5.85249789108692,6.1152430467731,3.17803265665072,5.21990110303516,6.80423509188136,5.68361229678762,5.07501930198271,4.46266010605018,3.64180776910967,4.83042404417176,6.00835490708853,5.0583399684581,6.22206788398071,5.86447401867524,6.0673271895346,1.97043823411713,3.59731262647562,5.50594085030234,6.12685301503596,5.65221091996141,3.85212015106505,4.80228957462898,6.55606755286314,5.19231225545545,4.33674801363453
987,4.75294474970379,5.85249789108692,6.1152430467731,3.1886921359256,5.21990110303516,6.80423509188136,5.68361229678762,5.07501930198271,4.46266010605018,3.64180776910967,4.83042404417176,6.00835490708853,5.0583399684581,6.22206788398071,5.86447401867524,6.0673271895346,1.97043823411713,3.59731262647562,5.50594085030234,6.12685301503596,5.65221091996141,3.85212015106505,4.80228957462898,6.55606755286314,5.19231225545545,4.33674801363453
990,4.75294474970379,5.85249789108692,6.1152430467731,3.1886921359256,5.21990110303516,6.80460551377607,5.68361229678762,5.07501930198271,4.46266010605018,3.64180776910967,4.83042404417176,6.00835490708853,5.0583399684581,6.22206788398071,5.86447401867524,6.0673271895346,1.97043823411713,3.59731262647562,5.50594085030234,6.12685301503596,5.65221091996141,3.85212015106505,4.80228957462898,6.55606755286314,5.20470285510926,4.33674801363453
993,4.75294474970379,5.90197757609935,6.1152430467731,3.1886921359256,5.21990110303516,6.80460551377607,5.68361229678762,5.07501930198271,4.48051184919568,3.64180776910967,4.83042404417176,6.00835490708853,5.0583399684581,6.22206788398071,5.86447401867524,6.0673271895346,1.97043823411713,3.59731262647562,5.50594085030234,6.12685301503596,5.65221091996141,3.85212015106505,4.80228957462898,6.55606755286314,5.20470285510926,4.33674801363453
996,4.75294474970379,5.90197757609935,6.1152430467731,3.1886921359256,5.21990110303516,6.80460551377607,5.68361229678762,5.07501930198271,4.48051184919568,3.64180776910967,4.83042404417176,6.008391949278,5.0583399684581,6.22206788398071,5.86447401867524,6.0673271895346,1.97043823411713,3.59731262647562,5.50594085030234,6.12685301503596,5.65221091996141,3.85212015106505,4.80228957462898,6.56681912465702,5.20470285510926,4.33674801363453
999,4.7977196337802,5.90197757609935,6.1152430467731,3.19900489366005,5.21990110303516,6.80460551377607,5.68361229678762,5.07501930198271,4.48051184919568,3.64180776910967,4.83042404417176,6.008391949278,5.0583399684581,6.22206788398071,5.86447401867524,6.0673271895346,1.97043823411713,3.59731262647562,5.50594085030234,6.12809207500134,5.65221091996141,3.85212015106505,4.80228957462898,6.56681912465702,5.20470285510926,4.33674801363453
1002,4.7977196337802,5.90197757609935,6.1152430467731,3.19900489366005,5.21990110303516,6.80460551377607,5.68361229678762,5.10496785802933,4.48051184919568,3.64180776910967,4.83042404417176,6.008391949278,5.0583399684581,6.22206788398071,5.86447401867524,6.0673271895346,1.97043823411713,3.59731262647562,5.50594085030234,6.12809207500134,5.65221091996141,3.86690813595854,4.80228957462898,6.56681912465702,5.20470285510926,4.33674801363453
1005,4.7977196337802,5.90197757609935,6.1152430467731,3.19900489366005,5.21990110303516,6.80460551377607,5.68361229678762,5.10496785802933,4.48154312496913,3.64180776910967,4.83042404417176,6.008391949278,5.0583399684581,6.22206788398071,5.86447401867524,6.0673271895346,1.97043823411713,3.59731262647562,5.52364971517747,6.12809207500134,5.65221091996141,3.86690813595854,4.80228957462898,6.56681912465702,5.20470285510926,4.33674801363453
1008,4.7977196337802,5.90197757609935,6.1152430467731,3.19900489366005,5.21990110303516,6.80908670640266,5.68361229678762,5.10496785802933,4.48154312496913,3.64180776910967,4.83042404417176,6.008391949278,5.0583399684581,6.22206788398071,5.86447401867524,6.07358359110581,1.97043823411713,3.59731262647562,5.52364971517747,6.12809207500134,5.65221091996141,3.88021732236269,4.80228957462898,6.56681912465702,5.20470285510926,4.33674801363453
1011,4.82951017189634,5.90197757609935,6.1152430467731,3.19900489366005,5.21990110303516,6.80908670640266,5.68361229678762,5.10496785802933,4.48154312496913,3.64180776910967,4.83042404417176,6.008391949278,5.0583399684581,6.22206788398071,5.86447401867524,6.07358359110581,1.97339441070542,3.59731262647562,5.52364971517747,6.12809207500134,5.65221091996141,3.88021732236269,4.80228957462898,6.56681912465702,5.20470285510926,4.33674801363453
1014,4.82951017189634,5.90197757609935,6.1152430467731,3.19900489366005,5.21990110303516,6.80908670640266,5.68361229678762,5.10496785802933,4.48154312496913,3.65876674066258,4.83042404417176,6.008391949278,5.06048773004082,6.22206788398071,5.86447401867524,6.07358359110581,1.97339441070542,3.59731262647562,5.52364971517747,6.12809207500134,5.65221091996141,3.88021732236269,4.80228957462898,6.56681912465702,5.20470285510926,4.33674801363453
1017,4.82951017189634,5.90197757609935,6.1152430467731,3.19900489366005,5.21990110303516,6.80908670640266,5.68361229678762,5.10496785802933,4.48154312496913,3.65876674066258,4.83042404417176,6.008391949278,5.06048773004082,6.22206788398071,5.86447401867524,6.07358359110581,1.97339441070542,3.61213379732266,5.52364971517747,6.12809207500134,5.69678190828514,3.88021732236269,4.80228957462898,6.56681912465702,5.20470285510926,4.33674801363453
1020,4.85176354857764,5.90197757609935,6.1152430467731,3.19900489366005,5.21990110303516,6.80908670640266,5.68361229678762,5.10496785802933,4.48154312496913,3.65876674066258,4.83042404417176,6.008391949278,5.06048773004082,6.22206788398071,5.86447401867524,6.07358359110581,1.97339441070542,3.61213379732266,5.52364971517747,6.12809207500134,5.69678190828514,3.88021732236269,4.80228957462898,6.56681912465702,5.20470285510926,4.33674801363453
1023,4.85176354857764,5.90197757609935,6.1152430467731,3.19900489366005,5.21990110303516,6.8144910978824,5.68361229678762,5.10496785802933,4.48154312496913,3.65876674066258,4.83042404417176,6.008391949278,5.06048773004082,6.22206788398071,5.89701679229925,6.07358359110581,1.97339441070542,3.61213379732266,5.52364971517747,6.12809207500134,5.69678190828514,3.88021732236269,4.80228957462898,6.56681912465702,5.20470285510926,4.36400366634469
1026,4.85176354857764,5.90197757609935,6.1152430467731,3.19900489366005,5.21990110303516,6.8144910978824,5.68361229678762,5.10496785802933,4.48154312496913,3.65876674066258,4.83042404417176,6.008391949278,5.06048773004082,6.22206788398071,5.89701679229925,6.07358359110581,1.97339441070542,3.61213379732266,5.52364971517747,6.12809207500134,5.70003618564754,3.88021732236269,4.80228957462898,6.56859001114453,5.20470285510926,4.36400366634469
1029,4.85176354857764,5.90197757609935,6.1152430467731,3.20735822742495,5.21990110303516,6.8144910978824,5.68361229678762,5.10496785802933,4.48154312496913,3.66527237802407,4.83042404417176,6.008391949278,5.06048773004082,6.22206788398071,5.89701679229925,6.07358359110581,1.97339441070542,3.61213379732266,5.52364971517747,6.12809207500134,5.70003618564754,3.88021732236269,4.80228957462898,6.56859001114453,5.20470285510926,4.36400366634469
1032,4.85176354857764,5.90197757609935,6.1152430467731,3.20735822742495,5.21990110303516,6.8144910978824,5.68361229678762,5.10496785802933,4.48154312496913,3.66527237802407,4.84496962954459,6.008391949278,5.06048773004082,6.24558118068009,5.89701679229925,6.07358359110581,1.97339441070542,3.61213379732266,5.52364971517747,6.12809207500134,5.70003618564754,3.88021732236269,4.80228957462898,6.56859001114453,5.23039188690716,4.36400366634469
1035,4.85176354857764,5.90197757609935,6.1152430467731,3.20735822742495,5.23181326483387,6.8144910978824,5.68361229678762,5.10496785802933,4.48154312496913,3.66527237802407,4.84496962954459,6.008391949278,5.06048773004082,6.24558118068009,5.89701679229925,6.07358359110581,1.97339441070542,3.61213379732266,5.52364971517747,6.12809207500134,5.70003618564754,3.88021732236269,4.80228957462898,6.56859001114453,5.23039188690716,4.36400366634469
1038,4.85176354857764,5.99682596342548,6.1152430467731,3.21404089443687,5.23181326483387,6.8144910978824,5.68361229678762,5.10496785802933,4.50356402165083,3.66527237802407,4.84496962954459,6.008391949278,5.06048773004082,6.24558118068009,5.89701679229925,6.07358359110581,1.97339441070542,3.61213379732266,5.52364971517747,6.12809207500134,5.70003618564754,3.88021732236269,4.80228957462898,6.56859001114453,5.23039188690716,4.36400366634469
1041,4.85176354857764,5.99682596342548,6.1152430467731,3.21404089443687,5.23181326483387,6.8144910978824,5.68361229678762,5.10496785802933,4.50356402165083,3.66527237802407,4.84496962954459,6.008391949278,5.06048773004082,6.24558118068009,5.89701679229925,6.07358359110581,1.97339441070542,3.61213379732266,5.52364971517747,6.13414597899589,5.70003618564754,3.89219559012642,4.80228957462898,6.56859001114453,5.23039188690716,4.36400366634469
1044,4.85176354857764,5.99682596342548,6.1152430467731,3.21404089443687,5.23181326483387,6.8144910978824,5.68361229678762,5.10496785802933,4.50356402165083,3.66527237802407,4.84496962954459,6.008391949278,5.06048773004082,6.26452776263876,5.89701679229925,6.07358359110581,1.97339441070542,3.61213379732266,5.52364971517747,6.13414597899589,5.70003618564754,3.90297603111378,4.80228957462898,6.56859001114453,5.23099727730662,4.36400366634469
1047,4.85176354857764,5.99682596342548,6.1152430467731,3.21404089443687,5.23181326483387,6.8144910978824,5.68361229678762,5.11809763457999,4.50356402165083,3.66527237802407,4.84496962954459,6.008391949278,5.06048773004082,6.26452776263876,5.89701679229925,6.07358359110581,1.97605496963488,3.61213379732266,5.52364971517747,6.13414597899589,5.71996751976698,3.90297603111378,4.80228957462898,6.56859001114453,5.23099727730662,4.36400366634469
1050,4.85176354857764,5.99682596342548,6.1152430467731,3.21404089443687,5.23181326483387,6.8144910978824,5.68361229678762,5.11809763457999,4.50545867984669,3.66527237802407,4.84496962954459,6.008391949278,5.06048773004082,6.26452776263876,5.89701679229925,6.07358359110581,1.97605496963488,3.61213379732266,5.52364971517747,6.13414597899589,5.71996751976698,3.90297603111378,4.80228957462898,6.59140620857906,5.23099727730662,4.38608074503991
1053,4.85176354857764,5.99682596342548,6.1152430467731,3.21404089443687,5.23181326483387,6.8144910978824,5.68361229678762,5.11809763457999,4.50545867984669,3.66527237802407,4.84496962954459,6.008391949278,5.07246169394643,6.26452776263876,5.89701679229925,6.07358359110581,1.97605496963488,3.61213379732266,5.53911001938173,6.13414597899589,5.71996751976698,3.90297603111378,4.80228957462898,6.59140620857906,5.23099727730662,4.38608074503991
1056,4.85176354857764,5.99682596342548,6.1152430467731,3.21404089443687,5.23181326483387,6.8144910978824,5.69590617272321,5.11809763457999,4.50545867984669,3.67047688791326,4.8449696295446,6.008391949278,5.07246169394643,6.26452776263876,5.89701679229925,6.07358359110581,1.97605496963488,3.61213379732266,5.53911001938173,6.13414597899589,5.71996751976698,3.90297603111378,4.80228957462898,6.59140620857906,5.23099727730662,4.38608074503991
1059,4.85176354857764,5.99682596342548,6.21330275162827,3.21404089443687,5.23181326483387,6.8144910978824,5.69590617272321,5.11809763457999,4.50545867984669,3.67047688791326,4.8449696295446,6.008391949278,5.07246169394643,6.26452776263876,5.89701679229925,6.07358359110581,1.97605496963488,3.61213379732266,5.54993223232471,6.13414597899589,5.71996751976698,3.90297603111378,4.80228957462898,6.59140620857906,5.23099727730662,4.38608074503991
1062,4.85176354857764,5.99682596342548,6.21330275162827,3.21404089443687,5.23181326483387,6.8144910978824,5.69590617272321,5.11809763457999,4.50545867984669,3.67047688791326,4.8449696295446,6.008391949278,5.07369108153999,6.26452776263876,5.89701679229925,6.13578210092311,1.97844947267139,3.61213379732266,5.54993223232471,6.13414597899589,5.71996751976698,3.90297603111378,4.80228957462898,6.59140620857906,5.23099727730662,4.38608074503991
1065,4.85176354857764,5.99682596342548,6.21330275162827,3.22177858353417,5.23181326483387,6.82382127124731,5.69590617272321,5.11809763457999,4.50545867984669,3.67047688791326,4.8449696295446,6.008391949278,5.07369108153999,6.26452776263876,5.89701679229925,6.13578210092311,1.97844947267139,3.61213379732266,5.54993223232471,6.13414597899589,5.71996751976698,3.90297603111378,4.80228957462898,6.59140620857906,5.23099727730662,4.38608074503991
1068,4.85176354857764,5.99682596342548,6.21330275162827,3.22177858353417,5.23181326483387,6.82382127124731,5.69590617272321,5.11809763457999,4.50545867984669,3.67047688791326,4.8449696295446,6.008391949278,5.07369108153999,6.26452776263876,5.89701679229925,6.13578210092311,1.97844947267139,3.61213379732266,5.54993223232471,6.13414597899589,5.71996751976698,3.90297603111378,4.81647204003803,6.59140620857906,5.23099727730662,4.38608074503991
1071,4.85176354857764,5.99682596342548,6.21330275162827,3.22177858353417,5.23181326483387,6.82382127124731,5.69590617272321,5.11809763457999,4.50545867984669,3.67047688791326,4.8449696295446,6.008391949278,5.07369108153999,6.26452776263876,5.89701679229925,6.13578210092311,1.97844947267139,3.61213379732266,5.54993223232471,6.13414597899589,5.71996751976698,3.90297603111378,4.81647204003803,6.59140620857906,5.23099727730662,4.38608074503991
1074,4.85176354857764,5.99682596342548,6.21330275162827,3.22177858353417,5.23181326483387,6.82382127124731,5.69590617272321,5.11809763457999,4.50545867984669,3.67047688791326,4.8449696295446,6.008391949278,5.07369108153999,6.26452776263876,5.92636128285005,6.13578210092311,1.97844947267139,3.61213379732266,5.54993223232471,6.13414597899589,5.71996751976698,3.92141058520216,4.81647204003803,6.59140620857906,5.23099727730662,4.38608074503991
1077,4.85176354857764,5.99682596342548,6.21330275162827,3.227968734812,5.23181326483387,6.82382127124731,5.69697643418414,5.11809763457999,4.50545867984669,3.67047688791326,4.8449696295446,6.008391949278,5.07369108153999,6.26452776263876,5.92636128285005,6.13578210092311,1.97844947267139,3.61213379732266,5.54993223232471,6.13414597899589,5.71996751976698,3.92141058520216,4.81647204003803,6.59140620857906,5.24982431609709,4.38608074503991
1080,4.85176354857764,5.99682596342548,6.21330275162827,3.227968734812,5.23181326483387,6.82382127124731,5.69697643418414,5.11809763457999,4.50545867984669,3.67047688791326,4.8449696295446,6.008391949278,5.07369108153999,6.26452776263876,5.92636128285005,6.13578210092311,1.97844947267139,3.61902541221617,5.54993223232471,6.13414597899589,5.7447738216006,3.92926952668194,4.81647204003803,6.59140620857906,5.24982431609709,4.38608074503991
1083,4.87829920747163,5.99682596342548,6.21330275162827,3.227968734812,5.23181326483387,6.82382127124731,5.69697643418414,5.11809763457999,4.51088072151641,3.67047688791326,4.8449696295446,6.008391949278,5.07369108153999,6.26452776263876,5.94938305641897,6.13578210092311,1.97844947267139,3.61902541221617,5.54993223232471,6.13414597899589,5.7447738216006,3.92926952668194,4.81647204003803,6.59140620857906,5.24982431609709,4.38608074503991
1086,4.87829920747163,5.99682596342548,6.21330275162827,3.23346306000125,5.23181326483387,6.82382127124731,5.69697643418414,5.11809763457999,4.51088072151641,3.67047688791326,4.8449696295446,6.008391949278,5.07369108153999,6.27605961197803,5.94938305641897,6.15750393364374,1.97844947267139,3.61902541221617,5.54993223232471,6.13414597899589,5.7447738216006,3.92926952668194,4.81647204003803,6.59140620857906,5.24982431609709,4.38608074503991
1089,4.87829920747163,5.99682596342548,6.21330275162827,3.23346306000125,5.23181326483387,6.82647483713671,5.69697643418414,5.11809763457999,4.51088072151641,3.67047688791326,4.8449696295446,6.008391949278,5.07369108153999,6.27605961197803,5.94938305641897,6.15750393364374,1.97844947267139,3.61902541221617,5.54993223232471,6.14925498121633,5.7447738216006,3.92926952668194,4.81647204003803,6.59140620857906,5.24982431609709,4.38608074503991
1092,4.87829920747163,6.02229545386063,6.21330275162827,3.23346306000125,5.23181326483387,6.82647483713671,5.69697643418414,5.11809763457999,4.51258333896927,3.67047688791326,4.8449696295446,6.008391949278,5.07369108153999,6.27605961197803,5.94938305641897,6.15750393364374,1.97844947267139,3.61902541221617,5.54993223232471,6.14925498121633,5.7447738216006,3.92926952668194,4.81647204003803,6.59140620857906,5.24982431609709,4.38608074503991
1095,4.87829920747163,6.02229545386063,6.21330275162827,3.23346306000125,5.23181326483387,6.82647483713671,5.69697643418414,5.11809763457999,4.51258333896927,3.67047688791326,4.85173310146087,6.008391949278,5.07369108153999,6.27605961197803,5.94938305641897,6.15750393364374,1.98060452540425,3.61902541221617,5.54993223232471,6.14925498121633,5.7447738216006,3.92926952668194,4.81647204003803,6.59140620857906,5.24982431609709,4.38608074503991
1098,4.87829920747163,6.02229545386063,6.21330275162827,3.23346306000125,5.23181326483387,6.82647483713671,5.69697643418414,5.11809763457999,4.51258333896927,3.67047688791326,4.85173310146087,6.008391949278,5.07369108153999,6.27605961197803,5.94938305641897,6.15750393364374,1.98060452540425,3.61902541221617,5.54993223232471,6.14925498121633,5.7447738216006,3.93634257401375,4.81647204003803,6.61037105939936,5.24982431609709,4.38608074503991
1101,4.89968647432987,6.02229545386063,6.21330275162827,3.23346306000125,5.23181326483387,6.82647483713671,5.69697643418414,5.11809763457999,4.51258333896927,3.67047688791326,4.85173310146087,6.008391949278,5.07369108153999,6.27605961197803,5.94938305641897,6.15750393364374,1.98060452540425,3.61902541221617,5.54993223232471,6.14925498121633,5.7447738216006,3.93634257401375,4.81647204003803,6.61037105939936,5.24982431609709,4.38608074503991
1104,4.89968647432987,6.02229545386063,6.21330275162827,3.23346306000125,5.23181326483387,6.82647483713671,5.69697643418414,5.11809763457999,4.51258333896927,3.67047688791326,4.85173310146087,6.008391949278,5.07369108153999,6.27605961197803,5.94938305641897,6.15750393364374,1.98428966557744,3.61902541221617,5.54993223232471,6.14925498121633,5.75245315377215,3.93634257401375,4.81647204003803,6.61037105939936,5.24982431609709,4.38608074503991
1107,4.89968647432987,6.02229545386063,6.21330275162827,3.23346306000125,5.23181326483387,6.82647483713671,5.69697643418414,5.11809763457999,4.51258333896927,3.69466749334085,4.85173310146087,6.02100320514494,5.07369108153999,6.27605961197803,5.94938305641897,6.16422840107767,1.98428966557744,3.61902541221617,5.54993223232471,6.14925498121633,5.75245315377215,3.93634257401375,4.81647204003803,6.61037105939936,5.24982431609709,4.38608074503991
1110,4.91465756113065,6.02229545386063,6.23993892864193,3.23346306000125,5.23181326483387,6.82647483713671,5.69697643418414,5.14486348008647,4.51258333896927,3.69466749334085,4.85173310146087,6.02100320514494,5.07369108153999,6.27605961197803,5.94938305641897,6.16422840107767,1.98428966557744,3.61902541221617,5.54993223232471,6.14925498121633,5.75245315377215,3.93634257401375,4.81647204003803,6.61037105939936,5.24982431609709,4.38608074503991
1113,4.91465756113065,6.02229545386063,6.23993892864193,3.23346306000125,5.23181326483387,6.83137179808931,5.69697643418414,5.14752709778784,4.51258333896927,3.69466749334085,4.85173310146087,6.02100320514494,5.07369108153999,6.27752452876053,5.94938305641897,6.16422840107767,1.98428966557744,3.61902541221617,5.54993223232471,6.14925498121633,5.75245315377215,3.93634257401375,4.81647204003803,6.61037105939936,5.24982431609709,4.38608074503991
1116,4.91465756113065,6.05719297588772,6.23993892864193,3.23346306000125,5.23181326483387,6.83137179808931,5.69697643418414,5.14752709778784,4.51258333896927,3.69466749334085,4.85173310146087,6.02100320514494,5.07369108153999,6.27934281389329,5.96756590774655,6.16422840107767,1.98428966557744,3.61902541221617,5.54993223232471,6.14925498121633,5.75245315377215,3.93634257401375,4.81647204003803,6.61037105939936,5.24982431609709,4.38608074503991
1119,4.91465756113065,6.05719297588772,6.23993892864193,3.23346306000125,5.23181326483387,6.83137179808931,5.69697643418414,5.14752709778784,4.51258333896927,3.69466749334085,4.85173310146087,6.02100320514494,5.07369108153999,6.27934281389329,5.96756590774655,6.16422840107767,1.9858606990197,3.61902541221617,5.54993223232471,6.14925498121633,5.75245315377215,3.93634257401375,4.81647204003803,6.61037105939936,5.24982431609709,4.38608074503991
1122,4.91465756113065,6.05719297588772,6.23993892864193,3.23346306000125,5.23181326483387,6.83137179808931,5.69697643418414,5.14752709778784,4.53163968228344,3.69466749334085,4.85173310146087,6.02100320514494,5.08059521851197,6.27934281389329,5.96756590774655,6.16422840107767,1.9858606990197,3.61902541221617,5.54993223232471,6.14925498121633,5.75245315377215,3.93634257401375,4.81647204003803,6.61037105939936,5.25458377971965,4.38608074503991
1125,4.91465756113065,6.05719297588772,6.23993892864193,3.23346306000125,5.23181326483387,6.83137179808931,5.70298693222462,5.14752709778784,4.53163968228344,3.69466749334085,4.85173310146087,6.02100320514494,5.08059521851197,6.27934281389329,5.96756590774655,6.16422840107767,1.9858606990197,3.61902541221617,5.54993223232471,6.14925498121633,5.75245315377215,3.94270831661238,4.81647204003803,6.61037105939936,5.25458377971965,4.38608074503991
1128,4.91465756113065,6.05719297588772,6.24258964231257,3.23346306000125,5.23839442709082,6.83137179808931,5.70298693222462,5.14752709778784,4.53163968228344,3.69466749334085,4.85173310146087,6.02100320514494,5.08059521851197,6.27934281389329,5.96756590774655,6.16422840107767,1.9858606990197,3.61902541221617,5.54993223232471,6.14925498121633,5.75245315377215,3.94270831661238,4.81647204003803,6.61450094142832,5.25458377971965,4.38608074503991
1131,4.91465756113065,6.05719297588772,6.24258964231257,3.23346306000125,5.23839442709082,6.83137179808931,5.70298693222462,5.14752709778784,4.53163968228344,3.69466749334085,4.85173310146087,6.02100320514494,5.08059521851197,6.27934281389329,5.96756590774655,6.16422840107767,1.9858606990197,3.61902541221617,5.54993223232471,6.14925498121633,5.75245315377215,3.94270831661238,4.82306666679516,6.61450094142832,5.25458377971965,4.38608074503991
1134,4.91465756113065,6.05719297588772,6.24258964231257,3.23346306000125,5.23839442709082,6.83137179808931,5.70298693222462,5.14752709778784,4.53163968228344,3.69466749334085,4.85173310146087,6.02100320514494,5.08059521851197,6.27934281389329,5.96756590774655,6.16664746162043,1.9858606990197,3.61902541221617,5.54993223232471,6.14925498121633,5.75245315377215,3.94270831661238,4.82306666679516,6.61450094142832,5.25458377971965,4.38608074503991
1137,4.91465756113065,6.05719297588772,6.24258964231257,3.23346306000125,5.23839442709082,6.83137179808931,5.70298693222462,5.14752709778784,4.53163968228344,3.69466749334085,4.85173310146087,6.02100320514494,5.08059521851197,6.29573872072912,5.96756590774655,6.16664746162043,1.9858606990197,3.62625319915376,5.54993223232471,6.14925498121633,5.75245315377215,3.94270831661238,4.82306666679516,6.61450094142832,5.25458377971965,4.38608074503991
1140,4.92911677018916,6.0710712326247,6.24258964231257,3.23346306000125,5.23839442709082,6.83137179808931,5.70298693222462,5.14752709778784,4.53163968228344,3.69466749334085,4.85173310146087,6.02100320514494,5.08059521851197,6.29573872072912,5.96756590774655,6.16664746162043,1.9858606990197,3.62625319915376,5.54993223232471,6.14925498121633,5.75245315377215,3.94270831661238,4.82306666679516,6.61450094142832,5.25458377971965,4.38608074503991
1143,4.92911677018916,6.0710712326247,6.24258964231257,3.23346306000125,5.23839442709082,6.83137179808931,5.70298693222462,5.14752709778784,4.53163968228344,3.69466749334085,4.85173310146087,6.02100320514494,5.08059521851197,6.29573872072912,5.96756590774655,6.16664746162043,1.98727462911773,3.62625319915376,5.54993223232471,6.14925498121633,5.75245315377215,3.94270831661238,4.82306666679516,6.61450094142832,5.25458377971965,4.38608074503991
1146,4.92911677018916,6.0710712326247,6.24258964231257,3.23346306000125,5.23839442709082,6.83137179808931,5.70298693222462,5.1477921691549,4.53163968228344,3.69466749334085,4.85173310146087,6.02100320514494,5.08059521851197,6.29719366224173,5.98211532287271,6.16664746162043,1.98727462911773,3.62625319915376,5.54993223232471,6.14925498121633,5.75245315377215,3.94270831661238,4.82306666679516,6.61450094142832,5.25458377971965,4.38608074503991
1149,4.92911677018916,6.0710712326247,6.24285342952798,3.23346306000125,5.23839442709082,6.83137179808931,5.70298693222462,5.1477921691549,4.53163968228344,3.69466749334085,4.85173310146087,6.02100320514494,5.08059521851197,6.29719366224173,5.98211532287271,6.16664746162043,1.98727462911773,3.62625319915376,5.54993223232471,6.14925498121633,5.75245315377215,3.94270831661238,4.82306666679516,6.61450094142832,5.25458377971965,4.38608074503991
1152,4.94062604220381,6.0710712326247,6.24285342952798,3.23346306000125,5.23839442709082,6.83137179808931,5.70298693222462,5.1477921691549,4.53163968228344,3.69466749334085,4.85173310146087,6.02100320514494,5.08059521851197,6.29719366224173,5.98211532287271,6.16664746162043,1.98727462911773,3.62625319915376,5.54993223232471,6.14925498121633,5.75245315377215,3.94270831661238,4.82306666679516,6.61450094142832,5.25458377971965,4.4246230368407
1155,4.94062604220381,6.0710712326247,6.24285342952798,3.23993441622934,5.23839442709082,6.83912332641651,5.70298693222462,5.1477921691549,4.5340719027411,3.69466749334085,4.85173310146087,6.02100320514494,5.08059521851197,6.29719366224173,5.98211532287271,6.16664746162043,1.98727462911773,3.62625319915376,5.54993223232471,6.14925498121633,5.75245315377215,3.94270831661238,4.82306666679516,6.61450094142832,5.25458377971965,4.4246230368407
1158,4.94062604220381,6.08211807697343,6.24285342952798,3.23993441622934,5.23839442709082,6.83912332641651,5.70298693222462,5.1477921691549,4.5340719027411,3.69466749334085,4.85173310146087,6.02100320514494,5.08059521851197,6.29719366224173,5.98211532287271,6.16664746162043,1.98727462911773,3.6273772835259,5.54993223232471,6.14925498121633,5.75245315377215,3.94270831661238,4.82306666679516,6.61450094142832,5.25458377971965,4.4246230368407
1161,4.95056236988166,6.08211807697343,6.24285342952798,3.23993441622934,5.23839442709082,6.83912332641651,5.70298693222462,5.1477921691549,4.5340719027411,3.69466749334085,4.85173310146087,6.02100320514494,5.08059521851197,6.29719366224173,5.98211532287271,6.16664746162043,1.98727462911773,3.6273772835259,5.54993223232471,6.14925498121633,5.75245315377215,3.94270831661238,4.82306666679516,6.61450094142832,5.28397250918894,4.4246230368407
1164,4.95056236988166,6.08211807697343,6.24285342952798,3.23993441622934,5.23839442709082,6.83912332641651,5.70298693222462,5.1477921691549,4.5340719027411,3.69466749334085,4.85992967772412,6.02100320514494,5.08059521851197,6.29719366224173,5.98211532287271,6.16664746162043,1.98727462911773,3.6273772835259,5.54993223232471,6.14925498121633,5.75245315377215,3.94270831661238,4.82306666679516,6.64000213133423,5.28397250918893,4.4246230368407
1167,4.95056236988166,6.08211807697343,6.24285342952798,3.23993441622934,5.23839442709082,6.83912332641651,5.70298693222462,5.1477921691549,4.53428116880736,3.69466749334085,4.85992967772412,6.02100320514494,5.08059521851197,6.2992863229044,5.98211532287271,6.16664746162043,1.98727462911773,3.6273772835259,5.54993223232471,6.15817994662188,5.75245315377215,3.94270831661238,4.82306666679516,6.64000213133423,5.28397250918893,4.4246230368407
1170,4.95056236988166,6.08211807697343,6.24285342952798,3.23993441622934,5.23839442709082,6.83912332641651,5.70298693222462,5.15346948275705,4.53428116880736,3.69466749334085,4.85992967772412,6.02100320514494,5.08059521851197,6.2992863229044,5.98211532287271,6.16664746162043,1.98727462911773,3.62819694115222,5.54993223232471,6.15817994662188,5.75245315377215,3.94270831661238,4.82306666679516,6.64000213133423,5.28397250918893,4.4246230368407
1173,4.95056236988166,6.08211807697343,6.24285342952798,3.23993441622934,5.23839442709082,6.8401169591843,5.70298693222462,5.15346948275705,4.53428116880736,3.69994933890214,4.85992967772412,6.02100320514494,5.08059521851197,6.2992863229044,5.98211532287271,6.16664746162043,1.98727462911773,3.62819694115222,5.54993223232471,6.15817994662188,5.75245315377215,3.94270831661238,4.83184295668657,6.64000213133423,5.28397250918893,4.4246230368407
1176,4.95056236988166,6.08211807697343,6.24850323909713,3.23993441622934,5.23839442709082,6.8401169591843,5.70298693222462,5.15403446371396,4.53428116880736,3.69994933890214,4.85992967772412,6.02100320514494,5.08059521851197,6.2992863229044,5.98211532287271,6.16664746162043,1.98727462911773,3.62819694115222,5.54993223232471,6.15817994662188,5.7639806390599,3.94270831661238,4.83184295668657,6.64000213133423,5.28397250918893,4.4246230368407
1179,4.95056236988166,6.0916551758547,6.24850323909713,3.23993441622934,5.24484172026079,6.8401169591843,5.70298693222462,5.15403446371396,4.53428116880736,3.69994933890214,4.85992967772412,6.02100320514494,5.08059521851197,6.2992863229044,5.98211532287271,6.16664746162043,1.98727462911773,3.62819694115222,5.54993223232471,6.15817994662188,5.7639806390599,3.94270831661238,4.83184295668657,6.64000213133423,5.28397250918893,4.4246230368407
1182,4.95056236988166,6.0916551758547,6.24850323909713,3.23993441622934,5.24484172026079,6.8401169591843,5.70298693222462,5.15403446371396,4.53428116880736,3.69994933890214,4.85992967772412,6.03376860856694,5.08912378266652,6.2992863229044,5.98211532287271,6.16664746162043,1.98727462911773,3.62819694115222,5.54993223232471,6.15817994662188,5.7639806390599,3.94270831661238,4.83184295668657,6.64000213133423,5.28397250918893,4.4246230368407
1185,4.95056236988166,6.0916551758547,6.24906548297521,3.23993441622934,5.24484172026079,6.8401169591843,5.71041159925356,5.15403446371396,4.53428116880736,3.69994933890214,4.85992967772412,6.03376860856694,5.08912378266652,6.2992863229044,5.98211532287271,6.16664746162043,1.98727462911773,3.62819694115222,5.54993223232471,6.15817994662188,5.7639806390599,3.94843748495114,4.83184295668657,6.64000213133423,5.28397250918893,4.4246230368407
1188,4.95056236988166,6.0916551758547,6.24906548297521,3.23993441622934,5.24675100179595,6.8401169591843,5.71041159925356,5.15403446371396,4.53428116880736,3.69994933890214,4.86073409460207,6.03376860856694,5.08912378266652,6.2992863229044,5.98211532287271,6.16664746162043,1.98727462911773,3.62819694115222,5.54993223232471,6.15817994662188,5.7639806390599,3.94843748495114,4.83184295668657,6.64000213133423,5.28397250918893,4.4246230368407
1191,4.95056236988166,6.0916551758547,6.24906548297521,3.23993441622934,5.24675100179595,6.8401169591843,5.71041159925356,5.15403446371396,4.53428116880736,3.69994933890214,4.86073409460207,6.03376860856694,5.08912378266652,6.2992863229044,5.99380742220733,6.16664746162043,1.98727462911773,3.62819694115222,5.54993223232471,6.15817994662188,5.7639806390599,3.95823436281042,4.83184295668657,6.64000213133423,5.28397250918893,4.4246230368407
1194,4.95056236988166,6.0916551758547,6.24906548297521,3.23993441622934,5.24675100179595,6.8401169591843,5.71041159925356,5.15409068810177,4.53837029861845,3.69994933890214,4.86073409460207,6.03376860856694,5.08912378266652,6.2992863229044,5.99380742220733,6.16664746162043,1.98727462911773,3.62819694115222,5.54993223232471,6.15817994662188,5.7639806390599,3.95823436281042,4.83184295668657,6.64000213133423,5.28397250918893,4.4246230368407
1197,4.95056236988166,6.0916551758547,6.24906548297521,3.23993441622934,5.24675100179595,6.8401169591843,5.71041159925356,5.15409068810177,4.53837029861845,3.69994933890214,4.86073409460207,6.03376860856694,5.08912378266652,6.2992863229044,5.99380742220733,6.16664746162043,1.98727462911773,3.62915501182916,5.54993223232471,6.15817994662188,5.7639806390599,3.95823436281042,4.83184295668657,6.64000213133423,5.28397250918893,4.4246230368407
1200,4.95056236988166,6.0916551758547,6.24912143498113,3.23993441622934,5.24675100179595,6.8401169591843,5.71041159925356,5.15409068810177,4.53837029861845,3.69994933890214,4.86073409460207,6.03376860856694,5.08912378266652,6.2992863229044,5.99380742220733,6.16664746162043,1.98727462911773,3.62915501182916,5.54993223232471,6.15817994662188,5.77695324152703,3.95823436281042,4.83184295668657,6.64000213133423,5.28397250918893,4.4246230368407
1203,4.95056236988166,6.0916551758547,6.24912143498113,3.23993441622934,5.24675100179595,6.8401169591843,5.71041159925356,5.15409068810177,4.53837029861845,3.69994933890214,4.86073409460207,6.03376860856694,5.08912378266652,6.30415383409045,5.99380742220733,6.16664746162043,1.98727462911773,3.62915501182916,5.56477077042291,6.15817994662188,5.77695324152703,3.95823436281042,4.83184295668657,6.64000213133423,5.28397250918893,4.4246230368407
1206,4.95056236988166,6.0916551758547,6.24912143498113,3.23993441622934,5.24675100179595,6.8401169591843,5.71041159925356,5.15409628330236,4.53837029861845,3.69994933890214,4.86073409460207,6.03376860856694,5.08912378266652,6.30415383409045,5.99380742220733,6.16664746162043,1.98854716620596,3.62915501182916,5.56477077042291,6.15817994662188,5.77695324152703,3.95823436281042,4.83184295668657,6.64000213133423,5.28397250918893,4.4246230368407
1209,4.95056236988166,6.0916551758547,6.24912143498113,3.23993441622934,5.24675100179595,6.8401169591843,5.71041159925356,5.15409628330236,4.53837029861845,3.69994933890214,4.86073409460207,6.03376860856694,5.08912378266652,6.30415383409045,5.99380742220733,6.16664746162043,1.98854716620596,3.62915501182916,5.56477077042291,6.15817994662188,5.77695324152703,3.96241092652938,4.83184295668657,6.64000213133423,5.28397250918893,4.44373554776547
1212,4.95056236988166,6.0916551758547,6.24912143498113,3.23993441622934,5.24675100179595,6.8401169591843,5.71041159925356,5.15409628330236,4.53837029861845,3.69994933890214,4.86073409460207,6.03543941935429,5.08912378266652,6.30415383409045,5.99380742220733,6.18862934013794,1.98854716620596,3.62915501182916,5.56477077042291,6.15817994662188,5.77695324152703,3.96241092652938,4.83184295668657,6.64000213133423,5.28397250918893,4.44373554776547
1215,4.95857087242106,6.0916551758547,6.24912143498113,3.23993441622934,5.24675100179595,6.84890669880073,5.71041159925356,5.15409628330236,4.53837029861845,3.69994933890214,4.86073409460207,6.03543941935429,5.08912378266652,6.30415383409045,5.99380742220733,6.18862934013794,1.98854716620596,3.62915501182916,5.56477077042291,6.15817994662188,5.77695324152703,3.96241092652938,4.83184295668657,6.64000213133423,5.28397250918893,4.44373554776547
1218,4.95857087242106,6.0916551758547,6.24912143498113,3.23993441622934,5.24675100179595,6.84890669880072,5.71041159925356,5.15409628330236,4.53837029861845,3.69994933890214,4.86073409460207,6.03543941935429,5.09060113712068,6.30415383409045,5.99380742220733,6.18862934013794,1.98854716620596,3.62915501182916,5.56477077042291,6.15817994662188,5.77695324152703,3.96241092652938,4.83184295668657,6.64000213133423,5.30188841911595,4.44373554776547
1221,4.95857087242106,6.0916551758547,6.24912143498113,3.23993441622934,5.24691808287468,6.84890669880072,5.71041159925356,5.15409628330236,4.53837029861845,3.69994933890214,4.86073409460207,6.03543941935429,5.09060113712068,6.30415383409045,5.99380742220733,6.18862934013794,1.98854716620596,3.62915501182916,5.56477077042291,6.15817994662188,5.77695324152703,3.96241092652938,4.83184295668657,6.65703197946353,5.30188841911595,4.44373554776547
1224,4.95857087242106,6.0916551758547,6.24912143498113,3.23993441622934,5.24691808287468,6.84890669880072,5.71041159925356,5.15409628330236,4.53837029861845,3.69994933890214,4.86073409460207,6.03543941935429,5.09060113712068,6.3051506821804,6.00377590310687,6.18862934013794,1.98854716620596,3.62915501182916,5.56477077042291,6.15817994662188,5.77695324152703,3.96616983387644,4.83184295668657,6.65703197946353,5.30188841911595,4.44373554776547
1227,4.95857087242106,6.0916551758547,6.24912143498113,3.23993441622934,5.24691808287468,6.84890669880072,5.71041159925356,5.15409628330236,4.53837029861845,3.70214752675389,4.86167435087253,6.03543941935429,5.09060113712068,6.3051506821804,6.00377590310687,6.18862934013794,1.98854716620596,3.62915501182916,5.57686073190458,6.15817994662188,5.77695324152703,3.96616983387644,4.83184295668657,6.65703197946353,5.30188841911595,4.44373554776547
1230,4.95857087242106,6.0916551758547,6.24912143498113,3.23993441622934,5.24691808287468,6.84890669880072,5.71169773191399,5.15409628330236,4.53837029861845,3.70214752675389,4.86167435087253,6.03543941935429,5.09060113712068,6.3051506821804,6.01085352454555,6.18862934013794,1.98854716620596,3.62915501182916,5.57686073190458,6.17065004509733,5.77695324152703,3.96616983387644,4.83184295668657,6.65703197946353,5.30188841911595,4.44373554776547
1233,4.96505579816029,6.0916551758547,6.24912700307549,3.23993441622934,5.24691808287468,6.84890669880072,5.71169773191399,5.15409628330236,4.53837029861845,3.70214752675389,4.86167435087253,6.03543941935429,5.09060113712068,6.30585844432427,6.01085352454555,6.18862934013794,1.98854716620596,3.62915501182916,5.57686073190458,6.17065004509733,5.77695324152703,3.96616983387644,4.83184295668657,6.65703197946353,5.30188841911595,4.44373554776547
1236,4.96959524617774,6.10992333579424,6.24912700307549,3.23993441622934,5.24691808287468,6.84890669880072,5.71169773191399,5.15409628330236,4.53837029861845,3.70214752675389,4.86167435087253,6.03543941935429,5.09060113712068,6.30585844432427,6.01085352454555,6.18884915892312,1.98854716620596,3.62915501182916,5.57686073190458,6.17065004509733,5.77695324152703,3.96616983387644,4.83184295668657,6.65703197946353,5.30188841911595,4.44373554776547
1239,4.96959524617774,6.10992333579424,6.24912700307549,3.23993441622934,5.24691808287468,6.84890669880072,5.71169773191399,5.15409628330236,4.53837029861845,3.70214752675389,4.86167435087253,6.03646460583806,5.09060113712068,6.30585844432427,6.01085352454555,6.18884915892311,1.98854716620596,3.62915501182916,5.57686073190458,6.17065004509733,5.77695324152703,3.96616983387644,4.83184295668657,6.65703197946353,5.30188841911595,4.44373554776547
1242,4.96959524617774,6.10992333579424,6.24912700307549,3.24578456284532,5.24691808287468,6.84890669880072,5.71169773191399,5.15409628330236,4.53837029861845,3.70214752675389,4.86167435087253,6.03646460583806,5.09060113712068,6.30585844432427,6.01085352454555,6.18884915892311,1.98854716620596,3.62915501182916,5.57686073190458,6.17065004509733,5.77695324152703,3.96616983387644,4.83184295668657,6.6582409756117,5.30188841911595,4.44373554776547
1245,4.96959524617774,6.10992333579424,6.24912700307549,3.24578456284532,5.24691808287468,6.84890669880072,5.71169773191399,5.15920532068429,4.54131433123416,3.70214752675389,4.86167435087253,6.03646460583806,5.09060113712068,6.30585844432427,6.01085352454555,6.18884915892311,1.98854716620596,3.62915501182916,5.57686073190458,6.17065004509733,5.77695324152703,3.96616983387644,4.83184295668657,6.6582409756117,5.30188841911595,4.44373554776547
1248,4.96959524617774,6.10992333579424,6.25421128946731,3.24578456284532,5.24691808287468,6.84890669880072,5.71169773191399,5.15920532068429,4.54131433123416,3.70214752675389,4.86167435087253,6.03646460583806,5.09060113712068,6.30585844432427,6.01085352454555,6.18884915892311,1.98969244958536,3.62915501182916,5.57686073190458,6.17065004509733,5.77695324152703,3.9695528504888,4.83184295668657,6.6582409756117,5.30188841911595,4.44373554776547
1251,4.96959524617774,6.10992333579424,6.25421128946731,3.24578456284532,5.24691808287468,6.84890669880072,5.71169773191399,5.15920532068429,4.54131433123416,3.70214752675389,4.86167435087253,6.03646460583806,5.09060113712068,6.30585844432427,6.01085352454555,6.18884915892311,1.98969244958536,3.62915501182916,5.57686073190458,6.17065004509733,5.77695324152703,3.97259756543992,4.83184295668657,6.6582409756117,5.30188841911595,4.45066356899075
1254,4.96959524617774,6.10992333579424,6.25421128946731,3.24578456284532,5.24691808287468,6.84890669880072,5.71169773191399,5.15920532068429,4.54131433123416,3.70214752675389,4.86167435087253,6.03646460583806,5.09060113712068,6.30585844432427,6.01085352454555,6.18884915892311,1.98969244958536,3.62915501182916,5.57686073190458,6.17065004509733,5.77695324152703,3.97259756543992,4.83275974014283,6.6582409756117,5.30188841911595,4.45066356899075
1257,4.96959524617774,6.10992333579424,6.25421128946731,3.24578456284532,5.24691808287468,6.84890669880072,5.71169773191399,5.15920532068429,4.54131433123416,3.70214752675389,4.86167435087253,6.03646460583806,5.09060113712068,6.30585844432427,6.01085352454555,6.18884915892311,1.98969244958536,3.62915501182916,5.57686073190458,6.17065004509733,5.79136880474139,3.97259756543992,4.83275974014283,6.6582409756117,5.30188841911595,4.45066356899075
1260,4.96959524617774,6.10992333579424,6.25421128946731,3.24578456284532,5.24691808287468,6.84890669880072,5.71169773191399,5.15971374932347,4.54131433123416,3.70214752675389,4.86167435087253,6.03646460583806,5.09060113712068,6.30585844432427,6.01085352454555,6.18884915892311,1.98969244958536,3.62915501182916,5.57686073190458,6.17065004509733,5.79136880474139,3.97259756543992,4.83275974014283,6.6582409756117,5.30985964316629,4.45066356899075
1263,4.96959524617774,6.10992333579424,6.25421128946731,3.24578456284532,5.24691808287468,6.84890669880072,5.71169773191399,5.15971374932347,4.54131433123416,3.70214752675389,4.86167435087253,6.03646460583806,5.09060113712068,6.30585844432427,6.01732019208845,6.18884915892311,1.98969244958536,3.63126290007819,5.57686073190458,6.17065004509733,5.79136880474139,3.97259756543992,4.83275974014283,6.6582409756117,5.30985964316629,4.45066356899075
1266,4.97459967578392,6.10992333579424,6.25421128946731,3.25075908339967,5.24691808287468,6.84890669880072,5.71169773191399,5.15971374932347,4.54131433123416,3.70214752675389,4.86167435087253,6.03646460583806,5.09060113712068,6.30585844432427,6.01732019208845,6.18884915892311,1.99072320462682,3.63126290007819,5.57686073190458,6.17065004509733,5.79136880474139,3.97259756543992,4.83275974014283,6.6582409756117,5.30985964316629,4.45066356899075
1269,4.97459967578392,6.10992333579424,6.25421128946731,3.25075908339967,5.24691808287468,6.84890669880072,5.71169773191399,5.15971374932347,4.54131433123416,3.70214752675389,4.86167435087253,6.03646460583806,5.09060113712068,6.30903813033063,6.01732019208845,6.20147225989223,1.99072320462682,3.63126290007819,5.57686073190458,6.17065004509733,5.79136880474139,3.97259756543992,4.83275974014283,6.6582409756117,5.30985964316629,4.45361709382889
1272,4.97459967578392,6.10992333579424,6.25421128946731,3.25075908339967,5.24691808287468,6.84890669880072,5.71169773191399,5.15971374932347,4.54131433123416,3.71186214860131,4.86167435087253,6.03646460583806,5.09060113712068,6.30903813033063,6.01732019208845,6.20147225989223,1.99072320462682,3.63126290007819,5.57686073190458,6.17065004509733,5.79136880474139,3.97533780889593,4.83275974014283,6.6582409756117,5.30985964316629,4.45361709382889
1275,4.97459967578392,6.10992333579424,6.25421128946731,3.25075908339967,5.24691808287468,6.84890669880072,5.71169773191399,5.15971374932347,4.54131433123416,3.71186214860131,4.86167435087253,6.03646460583806,5.09060113712068,6.30903813033063,6.01732019208845,6.20147225989223,1.99072320462682,3.63208235758548,5.58669161440411,6.17065004509733,5.79136880474139,3.97533780889593,4.83275974014283,6.6582409756117,5.30985964316629,4.45361709382889
1278,4.97459967578392,6.10992333579424,6.25421128946731,3.25075908339967,5.24691808287468,6.84890669880072,5.71169773191399,5.15971374932347,4.54965067413961,3.71186214860131,4.86167435087253,6.03646460583806,5.09060113712068,6.30903813033063,6.01732019208845,6.20147225989223,1.99072320462682,3.63208235758548,5.58669161440411,6.17065004509733,5.79136880474139,3.97533780889593,4.83275974014283,6.6582409756117,5.3121117236315,4.45361709382889
1281,4.97459967578392,6.10992333579424,6.25471725499823,3.25075908339967,5.24691808287468,6.84890669880072,5.71169773191399,5.15971374932347,4.54965067413961,3.71186214860131,4.86167435087253,6.03646460583806,5.09060113712068,6.30903813033063,6.01732019208845,6.20147225989223,1.99165088416414,3.63208235758548,5.58669161440411,6.17065004509733,5.79136880474139,3.97533780889593,4.83275974014283,6.6582409756117,5.3121117236315,4.45361709382889
1284,4.97810277650824,6.10992333579424,6.25471725499823,3.25075908339967,5.24691808287468,6.84890669880072,5.71169773191399,5.15971374932347,4.54965067413961,3.71186214860131,4.86167435087253,6.03646460583806,5.09060113712068,6.30903813033063,6.01732019208845,6.20147225989223,1.99165088416414,3.63208235758548,5.58669161440411,6.17265546379884,5.79136880474139,3.97533780889593,4.83275974014283,6.6582409756117,5.3121117236315,4.45361709382889
1287,4.97810277650824,6.11808904455787,6.25471725499823,3.25075908339967,5.24691808287468,6.84890669880072,5.71169773191399,5.15971374932347,4.54965067413961,3.71186214860131,4.86167435087253,6.03646460583806,5.09060113712068,6.30903813033063,6.01732019208845,6.20147225989223,1.99165088416414,3.63208235758548,5.58669161440411,6.17265546379884,5.79136880474139,3.97533780889593,4.83275974014283,6.6582409756117,5.3121117236315,4.45627526618322
1290,4.97810277650824,6.11808904455787,6.25471725499823,3.25075908339967,5.24691808287468,6.84890669880072,5.71169773191399,5.15971374932347,4.54965067413961,3.71186214860131,4.86167435087253,6.03646460583806,5.09060113712068,6.30903813033063,6.01732019208845,6.20147225989223,1.99165088416414,3.63208235758548,5.58669161440411,6.17265546379884,5.79512102189496,3.97533780889593,4.83275974014283,6.6582409756117,5.3121117236315,4.45627526618322
1293,4.97810277650824,6.11808904455787,6.25471725499823,3.25075908339967,5.24691808287468,6.84890669880072,5.71169773191399,5.15971374932347,4.54965067413961,3.71186214860131,4.86167435087253,6.03646460583806,5.09060113712068,6.30903813033063,6.01732019208845,6.20147225989223,1.99165088416414,3.63208235758548,5.59377377402393,6.17265546379884,5.79512102189496,3.97533780889593,4.83556093448556,6.6582409756117,5.3121117236315,4.45627526618322
1296,4.97810277650824,6.11808904455787,6.25471725499823,3.25075908339967,5.24691808287468,6.85109327372893,5.71169773191399,5.15971374932347,4.54965067413961,3.71186214860131,4.86454726543872,6.03646460583806,5.09060113712068,6.30903813033063,6.01732019208845,6.20147225989223,1.99165088416414,3.63208235758548,5.59377377402393,6.17265546379884,5.79512102189496,3.97533780889593,4.83556093448556,6.6582409756117,5.3121117236315,4.45627526618322
1299,4.97810277650824,6.11808904455787,6.25471725499823,3.25075908339967,5.24691808287468,6.85109327372893,5.71169773191399,5.16410820993289,4.54965067413961,3.71186214860131,4.86454726543872,6.03646460583806,5.09060113712068,6.30903813033063,6.01732019208845,6.20147225989223,1.99165088416414,3.63208235758548,5.59377377402393,6.17265546379884,5.79512102189496,3.97780402800633,4.83556093448556,6.6582409756117,5.3121117236315,4.45627526618322
1302,4.97810277650824,6.11808904455787,6.25471725499823,3.25075908339967,5.25001997949521,6.85109327372893,5.71169773191399,5.16410820993289,4.54965067413961,3.71186214860131,4.86454726543872,6.03646460583806,5.09060113712068,6.30903813033063,6.01732019208845,6.20147225989223,1.99165088416414,3.63338728023293,5.59377377402393,6.17336367976082,5.79512102189496,3.97780402800633,4.83556093448556,6.6582409756117,5.3121117236315,4.45627526618322
1305,4.97810277650824,6.11808904455787,6.25471725499823,3.25075908339967,5.25001997949521,6.85109327372893,5.71169773191399,5.16410820993289,4.54965067413961,3.71186214860131,4.86454726543872,6.03646460583806,5.09060113712068,6.30903813033063,6.02254004968448,6.20572938045072,1.99165088416414,3.63338728023293,5.59377377402393,6.17336367976082,5.79512102189496,3.97780402800633,4.83556093448556,6.6582409756117,5.3147851812319,4.45627526618322
1308,4.97810277650824,6.11808904455787,6.25471725499823,3.25075908339967,5.25001997949521,6.85352282713146,5.71169773191399,5.16410820993289,4.54965067413961,3.71186214860131,4.86454726543872,6.03646460583806,5.09060113712068,6.30903813033063,6.02254004968448,6.20572938045072,1.99165088416414,3.63338728023293,5.59377377402393,6.17336367976082,5.79512102189496,3.97780402800633,4.83556093448556,6.6582409756117,5.3147851812319,4.45627526618322
1311,4.97810277650824,6.11808904455787,6.25471725499823,3.2555723341337,5.25001997949521,6.85352282713146,5.71169773191399,5.16410820993289,4.54965067413961,3.71186214860131,4.86582792429957,6.03646460583806,5.09060113712068,6.30903813033063,6.02619395000169,6.20572938045072,1.99165088416414,3.63338728023293,5.59377377402393,6.17336367976082,5.79512102189496,3.97780402800633,4.83556093448556,6.6582409756117,5.3147851812319,4.45627526618322
1314,4.97810277650824,6.11808904455787,6.25471725499823,3.2555723341337,5.25001997949521,6.85352282713146,5.71169773191399,5.16410820993289,4.54965067413961,3.71603645549208,4.86582792429957,6.03646460583806,5.09060113712068,6.30903813033063,6.02875168022374,6.20572938045072,1.99165088416414,3.63338728023293,5.59377377402393,6.17363102552086,5.79512102189496,3.97780402800633,4.83556093448556,6.6582409756117,5.3147851812319,4.45627526618322
1317,4.97810277650824,6.11808904455787,6.25909042642087,3.2555723341337,5.25001997949521,6.85352282713146,5.71169773191399,5.16410820993289,4.54965067413961,3.71603645549208,4.86582792429957,6.03646460583806,5.09060113712068,6.30903813033063,6.03054209137918,6.20572938045072,1.99165088416414,3.63351534611902,5.59377377402393,6.17363102552086,5.79512102189496,3.97780402800633,4.83556093448556,6.6582409756117,5.3147851812319,4.45627526618322
1320,4.97810277650824,6.11808904455787,6.25909042642087,3.2555723341337,5.25001997949521,6.85352282713146,5.71169773191399,5.16410820993289,4.54965067413961,3.71603645549208,4.86582792429957,6.03646460583806,5.09060113712068,6.30903813033063,6.03054209137918,6.20572938045072,1.99165088416414,3.63351534611902,5.59377377402393,6.17363102552086,5.79512102189496,3.9800236252057,4.83556093448556,6.6582409756117,5.3147851812319,4.45627526618322
1323,4.9818331307247,6.11808904455787,6.25909042642087,3.2555723341337,5.25001997949521,6.85352282713146,5.71169773191399,5.16410820993289,4.54965067413961,3.71603645549208,4.86582792429957,6.03646460583806,5.09060113712068,6.30903813033063,6.03231056336796,6.20572938045072,1.99165088416414,3.63351534611902,5.59377377402393,6.17363102552086,5.80027286369469,3.9800236252057,4.83556093448556,6.6582409756117,5.3147851812319,4.45627526618322
1326,4.9818331307247,6.12166951796595,6.25909042642087,3.2555723341337,5.25102732486252,6.85352282713146,5.71169773191399,5.16410820993289,4.54965067413961,3.71603645549208,4.86582792429957,6.03646460583806,5.09561945104849,6.30903813033063,6.03231056336796,6.20572938045072,1.99165088416414,3.63351534611902,5.59377377402393,6.17363102552086,5.80027286369469,3.9800236252057,4.83556093448556,6.6582409756117,5.3147851812319,4.45627526618322
1329,4.9818331307247,6.12166951796595,6.25909042642087,3.2555723341337,5.25102732486252,6.85352282713146,5.71606649895208,5.16874856667046,4.54965067413961,3.71603645549208,4.86582792429957,6.03646460583806,5.09561945104849,6.30903813033063,6.03231056336796,6.21065806181018,1.99165088416414,3.63351534611902,5.59377377402393,6.17363102552086,5.80027286369469,3.9800236252057,4.83556093448556,6.6582409756117,5.3147851812319,4.45627526618322
1332,4.9818331307247,6.12166951796595,6.25909042642087,3.2555723341337,5.25102732486252,6.85352282713146,5.71606649895208,5.16874856667046,4.54965067413961,3.71652932362803,4.86582792429957,6.03646460583806,5.09561945104849,6.30903813033063,6.03231056336796,6.21065806181018,1.99165088416414,3.63351534611902,5.59377377402393,6.17363102552086,5.80027286369469,3.9800236252057,4.83556093448556,6.6582409756117,5.3147851812319,4.45627526618322
1335,4.9818331307247,6.12166951796595,6.26370830271544,3.2555723341337,5.25102732486252,6.85352282713146,5.71606649895208,5.16874856667046,4.54965067413961,3.71652932362803,4.86582792429957,6.03646460583806,5.09561945104849,6.30903813033063,6.0335484937601,6.21065806181018,1.99165088416414,3.63351534611902,5.59377377402393,6.17363102552086,5.80027286369469,3.9800236252057,4.83556093448556,6.6582409756117,5.31532709998787,4.45627526618322
1338,4.9818331307247,6.12166951796595,6.26370830271544,3.2555723341337,5.25102732486252,6.85352282713146,5.71606649895208,5.16921035429992,4.55374525982691,3.71652932362803,4.86582792429957,6.03646460583806,5.09561945104849,6.30903813033063,6.0335484937601,6.21065806181018,1.99165088416414,3.63351534611902,5.59377377402393,6.17363102552086,5.80027286369469,3.9800236252057,4.83556093448556,6.6582409756117,5.31532709998787,4.45627526618322
1341,4.9818331307247,6.12166951796595,6.26370830271544,3.2555723341337,5.25102732486252,6.85352282713146,5.71606649895208,5.16921035429992,4.55374525982691,3.71652932362803,4.86582792429957,6.03646460583806,5.09561945104849,6.30903813033063,6.0335484937601,6.21065806181018,1.99165088416414,3.63351534611902,5.59377377402393,6.17363102552086,5.80027286369469,3.9800236252057,4.83693216962739,6.6582409756117,5.31532709998787,4.45627526618322
1344,4.9818331307247,6.12166951796595,6.26416785319136,3.2555723341337,5.25102732486252,6.85352282713146,5.71606649895208,5.16921035429992,4.55374525982691,3.71652932362803,4.86582792429957,6.03646460583806,5.09561945104849,6.30903813033063,6.0335484937601,6.21065806181018,1.99165088416414,3.63351534611902,5.59882884193001,6.17363102552086,5.80027286369469,3.9800236252057,4.83693216962739,6.6582409756117,5.31532709998787,4.45627526618322
1347,4.98480242601703,6.12166951796595,6.26416785319136,3.2555723341337,5.25102732486252,6.85352282713146,5.71606649895208,5.16921035429992,4.55374525982691,3.71652932362803,4.86582792429957,6.03646460583806,5.09561945104849,6.32135641994294,6.03564687399583,6.21065806181018,1.99165088416414,3.63351534611902,5.59882884193001,6.17363102552086,5.80027286369469,3.9800236252057,4.83693216962739,6.6582409756117,5.31532709998787,4.45627526618322
1350,4.98480242601703,6.12166951796595,6.26416785319136,3.2555723341337,5.25102732486252,6.85352282713146,5.71606649895208,5.16921035429992,4.55497708878814,3.71652932362803,4.86582792429957,6.03646460583806,5.09561945104849,6.32135641994294,6.03564687399583,6.21065806181018,1.99248579574773,3.63351534611902,5.59882884193001,6.17363102552086,5.80027286369469,3.98202126268513,4.83693216962739,6.6582409756117,5.31532709998787,4.45627526618322
1353,4.98480242601703,6.12166951796595,6.26416785319136,3.2555723341337,5.25102732486252,6.85352282713146,5.71606649895208,5.16925630934751,4.55497708878814,3.71652932362803,4.86582792429957,6.03646460583806,5.09561945104849,6.32135641994294,6.03564687399583,6.21065806181018,1.99248579574773,3.63351534611902,5.59882884193001,6.17363102552086,5.80027286369469,3.98381913641662,4.83693216962739,6.6582409756117,5.31532709998787,4.45627526618322
1356,4.98480242601703,6.12166951796595,6.2642135856074,3.25995557618577,5.25102732486252,6.85352282713146,5.71606649895208,5.16925630934751,4.55497708878814,3.71652932362803,4.86582792429957,6.03646460583806,5.09561945104849,6.32135641994294,6.03564687399583,6.21065806181018,1.99248579574773,3.63351534611902,5.59882884193001,6.17363102552086,5.80027286369469,3.98381913641662,4.83693216962739,6.6582409756117,5.31532709998787,4.4645025754371
1359,4.98480242601703,6.12451951081329,6.2642135856074,3.25995557618577,5.25102732486252,6.85352282713146,5.71606649895208,5.16925630934751,4.55497708878814,3.71652932362803,4.86582792429957,6.03646460583806,5.09561945104849,6.32135641994294,6.03564687399583,6.21065806181018,1.99248579574773,3.63351534611902,5.59882884193001,6.17363102552086,5.80027286369469,3.98381913641662,4.83693216962739,6.6582409756117,5.31532709998787,4.4645025754371
1362,4.98480242601703,6.12451951081329,6.2642135856074,3.25995557618577,5.25102732486252,6.85352282713146,5.71606649895208,5.16925630934751,4.55497708878814,3.71652932362803,4.86582792429957,6.03646460583806,5.09561945104849,6.32135641994294,6.03564687399583,6.21065806181018,1.99248579574773,3.63351534611902,5.59882884193001,6.17363102552086,5.80027286369469,3.98381913641662,4.83693216962739,6.6582409756117,5.32160047281096,4.4645025754371
1365,4.98480242601703,6.12451951081329,6.2642135856074,3.25995557618577,5.25102732486252,6.85352282713146,5.71606649895208,5.16925630934751,4.55497708878814,3.71652932362803,4.86582792429957,6.03646460583806,5.09561945104849,6.32262611255419,6.03564687399583,6.21065806181018,1.99323721617295,3.63351534611902,5.59882884193001,6.17363102552086,5.80027286369469,3.98381913641662,4.83693216962739,6.67754233090008,5.32160047281096,4.4645025754371
1368,4.98480242601703,6.12451951081329,6.2642135856074,3.25995557618577,5.25102732486252,6.85352282713146,5.71606649895208,5.16925630934751,4.55497708878814,3.71652932362803,4.86595360892318,6.03646460583806,5.09561945104849,6.32262611255419,6.03564687399583,6.21070734862377,1.99323721617295,3.63351534611902,5.59882884193001,6.17363102552086,5.80027286369469,3.98381913641662,4.83693216962739,6.67754233090008,5.32160047281096,4.4645025754371
1371,4.98480242601703,6.12451951081329,6.2642135856074,3.25995557618577,5.25102732486252,6.85498179302727,5.71606649895208,5.16925630934751,4.55497708878814,3.71652932362803,4.86595360892318,6.03646460583806,5.09561945104849,6.32262611255419,6.03564687399583,6.21070734862377,1.99323721617295,3.63351534611902,5.59882884193001,6.17363102552086,5.80435033906385,3.98381913641662,4.83693216962739,6.67754233090008,5.32160047281096,4.4645025754371
1374,4.98480242601703,6.12451951081329,6.2642135856074,3.25995557618577,5.25112618633704,6.85498179302727,5.71606649895208,5.17308842886058,4.55497708878814,3.71652932362803,4.86595360892318,6.03646460583806,5.09561945104849,6.32262611255419,6.03765045695889,6.21070734862377,1.99323721617295,3.63351534611902,5.59882884193001,6.17363102552086,5.80435033906385,3.98381913641662,4.83693216962739,6.67754233090008,5.32160047281096,4.4645025754371
1377,4.98480242601703,6.12451951081329,6.2680271402236,3.25995557618577,5.25112618633704,6.85498179302727,5.71606649895208,5.17308842886058,4.55497708878814,3.71652932362803,4.86595360892318,6.03646460583806,5.09561945104849,6.32262611255419,6.03765045695889,6.21070734862377,1.99323721617295,3.63351534611902,5.6042975249931,6.17363102552086,5.80435033906385,3.98381913641662,4.83693216962739,6.67754233090008,5.32160047281096,4.4645025754371
1380,4.98480242601703,6.12451951081329,6.2680271402236,3.25995557618577,5.25112618633704,6.85498179302727,5.71606649895208,5.17308842886058,4.55497708878814,3.71652932362803,4.86595360892318,6.03646460583806,5.09561945104849,6.32262611255419,6.03765045695889,6.21070734862377,1.99323721617295,3.63351534611902,5.6042975249931,6.17363102552086,5.80435033906385,3.98381913641662,4.83693216962739,6.67808919920639,5.32200822034787,4.4645025754371
1383,4.98480242601703,6.12451951081329,6.2680271402236,3.25995557618577,5.25112618633704,6.85498179302727,5.71606649895208,5.17308842886058,4.55497708878814,3.71994795324137,4.86595360892318,6.03646460583806,5.09561945104849,6.3228264708505,6.03765045695889,6.21070734862377,1.99323721617295,3.63351534611902,5.6042975249931,6.17363102552086,5.80435033906385,3.98543722277495,4.83693216962739,6.67808919920639,5.32200822034787,4.4645025754371
1386,4.98480242601703,6.12451951081329,6.2680271402236,3.25995557618577,5.25112618633704,6.85498179302727,5.71606649895208,5.17308842886058,4.55497708878814,3.71994795324137,4.86595360892318,6.03646460583806,5.09561945104849,6.3228264708505,6.03765045695889,6.21070734862377,1.99323721617295,3.63351534611902,5.6042975249931,6.17363102552086,5.80582159266078,3.98543722277495,4.83693216962739,6.67808919920639,5.32215534570757,4.4645025754371
1389,4.98731182859598,6.12451951081329,6.2680271402236,3.25995557618577,5.25112618633704,6.85498179302727,5.71606649895208,5.17308842886058,4.55497708878814,3.71994795324137,4.86595360892318,6.03646460583806,5.09561945104849,6.3228264708505,6.03765045695889,6.21070734862377,1.99323721617295,3.63492618319928,5.6042975249931,6.17363102552086,5.80582159266078,3.98543722277495,4.83693216962739,6.67808919920639,5.32215534570757,4.4645025754371
1392,4.98731182859598,6.12451951081329,6.2680271402236,3.25995557618577,5.25112618633704,6.85531016630798,5.71606649895208,5.17308842886058,4.55497708878814,3.71994795324137,4.86595360892318,6.03646460583806,5.09561945104849,6.3228264708505,6.03765045695889,6.21070734862377,1.99323721617295,3.63492618319928,5.6042975249931,6.17363102552086,5.80582159266078,3.98543722277495,4.83693216962739,6.67808919920639,5.32215534570757,4.4645025754371
1395,4.98731182859598,6.12451951081329,6.2680271402236,3.25995557618577,5.25112618633704,6.85531016630798,5.71606649895208,5.1734697843222,4.55497708878814,3.71994795324137,4.86595360892318,6.03646460583806,5.09561945104849,6.3228264708505,6.03765045695889,6.21590799961494,1.99323721617295,3.63492618319928,5.6042975249931,6.17363102552086,5.80582159266078,3.98543722277495,4.83693216962739,6.67808919920639,5.32215534570757,4.4645025754371
1398,4.98731182859598,6.12451951081329,6.2680271402236,3.25995557618577,5.25112618633704,6.85531016630798,5.71606649895208,5.1734697843222,4.55497708878814,3.71994795324137,4.86595360892318,6.03646460583806,5.09561945104849,6.3228264708505,6.03765045695889,6.21590799961494,1.99323721617295,3.63492618319928,5.6081802899679,6.17363102552086,5.80583630519675,3.98543722277495,4.83693216962739,6.67808919920639,5.32215534570757,4.4645025754371
1401,4.98731182859598,6.12692808884173,6.2680271402236,3.25995557618577,5.25112618633704,6.85531016630798,5.71606649895208,5.1734697843222,4.55497708878814,3.71994795324137,4.86595360892318,6.03646460583806,5.09561945104849,6.3228264708505,6.03765045695889,6.21590799961494,1.99391349455566,3.63492618319928,5.6081802899679,6.17363102552086,5.80583630519675,3.98543722277495,4.83693216962739,6.67808919920639,5.32215534570757,4.46607219963061
1404,4.98731182859598,6.12692808884174,6.2680271402236,3.25995557618577,5.25112618633704,6.85531016630798,5.71606649895208,5.1734697843222,4.55497708878814,3.71994795324137,4.86595360892318,6.03646460583806,5.09561945104849,6.3228264708505,6.03765045695889,6.21592088276243,1.99391349455566,3.63492618319928,5.6081802899679,6.17363102552086,5.80583630519675,3.98543722277495,4.83693216962739,6.67895895004337,5.32215534570757,4.46607219963061
1407,4.98731182859598,6.12692808884174,6.2680271402236,3.25995557618577,5.25112618633704,6.85531016630798,5.71606649895208,5.1734697843222,4.55497708878814,3.71994795324137,4.86595360892318,6.03646460583806,5.09561945104849,6.3228264708505,6.03765045695889,6.21592088276243,1.99391349455566,3.63492618319928,5.6081802899679,6.17981377674873,5.80583630519675,3.98543722277495,4.83693216962739,6.67895895004337,5.32215534570757,4.46607219963061
1410,4.98731182859598,6.12692808884174,6.26840664818939,3.25995557618577,5.25112618633704,6.85531016630798,5.71606649895208,5.1734697843222,4.5582090725731,3.71994795324137,4.86595360892318,6.03646460583806,5.09561945104849,6.3228264708505,6.03922159747594,6.21592088276243,1.99391349455566,3.63492618319928,5.6081802899679,6.17981377674873,5.80583630519675,3.98543722277495,4.83693216962739,6.67895895004337,5.32215534570757,4.46607219963061
1413,4.98731182859598,6.12692808884174,6.26840664818939,3.25995557618577,5.25112618633704,6.85531016630798,5.71606649895208,5.17350773511878,4.5582090725731,3.71994795324137,4.86595360892318,6.03646460583806,5.09561945104849,6.3228264708505,6.03922159747594,6.21592088276243,1.99452214510009,3.63492618319928,5.61160347565674,6.17981377674873,5.80583630519675,3.98543722277495,4.83693216962739,6.67895895004337,5.32215534570757,4.46607219963061
1416,4.98731182859598,6.12692808884174,6.26840664818939,3.25995557618577,5.25112618633704,6.85531016630798,5.71606649895208,5.17350773511878,4.5582090725731,3.71994795324137,4.86595360892318,6.03646460583806,5.09775678492519,6.3228264708505,6.03922159747594,6.21592088276243,1.99452214510009,3.63492618319928,5.61160347565674,6.17981377674873,5.80583630519675,3.98543722277495,4.83693216962739,6.67895895004337,5.32215534570757,4.46607219963061
1419,4.98731182859598,6.12692808884174,6.26840664818939,3.25995557618577,5.25112618633704,6.85531016630798,5.71606649895208,5.17350773511878,4.5582090725731,3.71994795324137,4.86595360892318,6.03646460583806,5.09775678492519,6.3228264708505,6.03922159747594,6.21592088276243,1.99452214510009,3.63594771073329,5.61160347565674,6.17981377674873,5.80583630519675,3.98820415044771,4.83693216962739,6.67895895004337,5.32215534570757,4.46607219963061
1422,4.98731182859598,6.12692808884174,6.26840664818939,3.26378536820593,5.25112618633704,6.85531016630798,5.71606649895208,5.17350773511878,4.5582090725731,3.72046930665524,4.86595360892318,6.03646460583806,5.09775678492519,6.3228264708505,6.03922159747594,6.21592088276243,1.99452214510009,3.63594771073329,5.61160347565674,6.17981377674873,5.80583630519675,3.98820415044771,4.83693216962739,6.67895895004337,5.32215534570757,4.46607219963061
1425,4.99076329938748,6.12692808884174,6.26840664818939,3.26378536820593,5.25112618633704,6.85531016630798,5.71606649895208,5.17350773511878,4.5582090725731,3.72046930665524,4.86595360892318,6.03646460583806,5.09775678492519,6.3228264708505,6.03922159747594,6.21592088276243,1.99452214510009,3.63594771073329,5.61160347565674,6.17981377674873,5.80583630519675,3.98820415044771,4.83693216962739,6.67930126861226,5.32215534570757,4.46607219963061
1428,4.99076329938748,6.12692808884174,6.26844441513142,3.26378536820593,5.25112618633704,6.85531016630798,5.71606649895208,5.17350773511878,4.5582090725731,3.72046930665524,4.86595360892318,6.03646460583806,5.09775678492519,6.3228264708505,6.03922159747594,6.21592088276243,1.99452214510009,3.63618046513145,5.61160347565674,6.17981377674873,5.80583630519675,3.98820415044771,4.83925971360891,6.67930126861226,5.32215534570757,4.46607219963061
1431,4.99179264979413,6.12692808884174,6.26844441513142,3.26378536820593,5.25112618633704,6.85565531338714,5.71606649895208,5.17350773511878,4.5582090725731,3.72046930665524,4.86595360892318,6.03646460583806,5.09775678492519,6.3228264708505,6.03922159747594,6.21592088276243,1.99452214510009,3.63618046513145,5.61160347565674,6.17981377674873,5.80809692538371,3.98820415044771,4.83925971360891,6.67930126861226,5.32215534570757,4.46607219963061
1434,4.99251319507878,6.12692808884174,6.26844441513142,3.26378536820593,5.25112618633704,6.85565531338714,5.71606649895208,5.17350773511878,4.5582090725731,3.72046930665524,4.86595360892318,6.03646460583806,5.09775678492519,6.3228264708505,6.03922159747594,6.21592088276243,1.99452214510009,3.63618046513145,5.61160347565674,6.17981377674873,5.80809692538371,3.98820415044771,4.83925971360891,6.67930126861226,5.32215534570757,4.46607219963061
1437,4.99251319507878,6.12692808884174,6.26844441513142,3.26378536820593,5.25112618633704,6.85565531338714,5.7179271864109,5.17350773511878,4.5582090725731,3.72046930665524,4.86595360892318,6.03646460583806,5.09775678492519,6.3228264708505,6.03922159747594,6.21795254789731,1.99452214510009,3.63618046513145,5.61160347565674,6.17981377674873,5.80809692538371,3.98938373540294,4.83925971360891,6.67930126861226,5.32215534570757,4.46607219963061
1440,4.99251319507878,6.12692808884174,6.27177623325084,3.26378536820593,5.25112618633704,6.85565531338714,5.7179271864109,5.17685577297701,4.5582090725731,3.72046930665524,4.86595360892318,6.03646460583806,5.09775678492519,6.3228264708505,6.03922159747594,6.21795254789731,1.99452214510009,3.63618046513145,5.61403393749582,6.17981377674873,5.80809692538371,3.98938373540294,4.83925971360891,6.67930126861226,5.32215534570757,4.46607219963061
1443,4.99251319507878,6.13192047114558,6.27177623325084,3.26378536820593,5.25112618633704,6.85565531338714,5.7179271864109,5.17685577297701,4.5582090725731,3.72046930665524,4.86856917260058,6.03646460583806,5.09775678492519,6.3228264708505,6.03922159747594,6.21795254789731,1.99506993059008,3.63618046513145,5.61403393749582,6.17981377674873,5.80809692538371,3.98938373540294,4.83925971360891,6.67930126861226,5.32215534570757,4.46607219963061
1446,4.99251319507878,6.13192047114558,6.27177623325084,3.26378536820593,5.25112618633704,6.85583030295626,5.7179271864109,5.17685577297701,4.5582090725731,3.72046930665524,4.86856917260058,6.03646460583806,5.09775678492519,6.3228264708505,6.03922159747594,6.21795254789731,1.99506993059008,3.63618046513145,5.61573526078317,6.17981377674873,5.80809692538371,3.98938373540294,4.83925971360891,6.67930126861226,5.32215534570757,4.46990051303857
1449,4.99251319507878,6.13192047114558,6.27177623325084,3.26378536820593,5.25112618633704,6.85583030295626,5.7179271864109,5.17685577297701,4.55899567618291,3.72046930665524,4.86856917260058,6.03646460583806,5.09775678492519,6.3228264708505,6.03922159747594,6.21795254789731,1.99506993059008,3.63618046513145,5.61573526078317,6.17981377674873,5.80809692538371,3.98938373540294,4.83925971360891,6.67930126861226,5.32215534570757,4.46990051303857
1452,4.99353431396533,6.13192047114558,6.27177623325084,3.26378536820593,5.25318354605545,6.85583030295626,5.7179271864109,5.17685577297701,4.55899567618291,3.72046930665524,4.86856917260058,6.03646460583806,5.09775678492519,6.3228264708505,6.03922159747594,6.21795254789731,1.99506993059008,3.63618046513145,5.61573526078317,6.17981377674873,5.80809692538371,3.98938373540294,4.83925971360891,6.67930126861226,5.32215534570757,4.46990051303857
1455,4.99353431396533,6.13192047114558,6.27177623325084,3.26378536820593,5.25318354605545,6.85754383711832,5.7179271864109,5.17685577297701,4.55899567618291,3.72365514317262,4.86856917260058,6.03646460583806,5.09775678492519,6.3228264708505,6.03922159747594,6.21795254789731,1.99506993059008,3.63618046513145,5.61573526078317,6.17981377674873,5.80809692538371,3.98938373540294,4.83948243765917,6.67930126861226,5.32215534570757,4.46990051303857
1458,4.99353431396533,6.13192047114558,6.27177623325084,3.26378536820593,5.25318354605545,6.85754383711832,5.7179271864109,5.17685577297701,4.55899567618291,3.72365514317262,4.86856917260058,6.03646460583806,5.09775678492519,6.3228264708505,6.03922159747594,6.21795254789731,1.99506993059008,3.63618046513145,5.61573526078317,6.17981377674873,5.80809692538371,3.98938373540294,4.83948243765917,6.6797144471249,5.32711711401187,4.46990051303857
1461,4.99353431396533,6.13192047114558,6.27177623325084,3.26378536820593,5.25318354605545,6.85754383711832,5.7179271864109,5.17685577297701,4.55899567618291,3.72365514317262,4.86856917260058,6.03646460583806,5.09775678492519,6.3228264708505,6.03922159747594,6.21795254789731,1.99556293753108,3.63618046513145,5.61573526078317,6.17981377674873,5.80948986009285,3.98938373540294,4.83948243765917,6.68401987298312,5.32711711401187,4.46990051303857
1464,4.99353431396533,6.13192047114558,6.27177623325084,3.26378536820593,5.25318354605545,6.85754383711832,5.7179271864109,5.17685577297701,4.55899567618291,3.72365514317262,4.86856917260058,6.03646460583806,5.09775678492519,6.3228264708505,6.03922159747594,6.21795254789731,1.99556293753108,3.63618046513145,5.61573526078317,6.17981377674873,5.80948986009285,3.98938373540294,4.83948243765917,6.68401987298312,5.32711711401187,4.46990051303857
1467,4.99353431396533,6.13290056279577,6.27177623325084,3.26378536820593,5.25318354605545,6.85754383711832,5.7179271864109,5.17685577297701,4.56146210556357,3.72365514317262,4.86856917260058,6.03646460583806,5.09775678492519,6.3228264708505,6.03922159747594,6.21795254789731,1.99556293753108,3.63618046513145,5.61573526078317,6.17981377674873,5.80948986009285,3.98938373540294,4.83948243765917,6.68401987298312,5.32711711401187,4.46990051303857
1470,4.99353431396533,6.13290056279577,6.27177623325084,3.26378536820593,5.25318354605545,6.85754383711832,5.7179271864109,5.17685577297701,4.56146210556357,3.72365514317262,4.86856917260058,6.03646460583806,5.09890495015389,6.3228264708505,6.03922159747594,6.21795254789731,1.99556293753108,3.63618046513145,5.61573526078317,6.17981377674873,5.80948986009285,3.98938373540294,4.83948243765917,6.68401987298312,5.32711711401187,4.46990051303857
1473,4.99353431396533,6.13290056279577,6.27177623325084,3.2671745051211,5.25318354605545,6.85754383711832,5.7179271864109,5.17685577297701,4.56146210556357,3.72365514317262,4.86856917260058,6.03646460583806,5.09890495015389,6.3228264708505,6.03922159747594,6.21795254789731,1.99556293753108,3.63618046513145,5.61573526078317,6.18368758578688,5.80948986009285,3.98938373540294,4.83948243765917,6.68401987298312,5.32711711401187,4.46990051303857
1476,4.99353431396533,6.13290056279577,6.27177623325084,3.26991970602239,5.25318354605545,6.85754383711832,5.7179271864109,5.17685577297701,4.56180101925508,3.72365514317262,4.86856917260058,6.03646460583806,5.09890495015389,6.3228264708505,6.03922159747594,6.21949086574988,1.99556293753108,3.63618046513145,5.61573526078317,6.18368758578688,5.80948986009285,3.98938373540294,4.83948243765917,6.68401987298312,5.32711711401187,4.46990051303857
1479,4.99353431396533,6.13290056279577,6.27177623325084,3.26991970602239,5.25318354605545,6.85754383711832,5.7179271864109,5.17685577297701,4.56180101925508,3.72365514317262,4.86856917260058,6.03646460583806,5.09890495015389,6.3228264708505,6.03922159747594,6.21949086574988,1.99556293753108,3.63729173120676,5.61778542842522,6.18368758578688,5.80948986009285,3.98938373540294,4.83948243765917,6.68401987298312,5.3276437883866,4.46990051303857
1482,4.99353431396533,6.13290056279577,6.27177623325084,3.27211586674342,5.25318354605545,6.85754383711832,5.71892673854686,5.18446333485692,4.56180101925508,3.72365514317262,4.86856917260058,6.03646460583806,5.09890495015389,6.3228264708505,6.03922159747594,6.21949086574988,1.99556293753108,3.63729173120676,5.61778542842522,6.18368758578688,5.80948986009285,3.98938373540294,4.83948243765917,6.68401987298312,5.3276437883866,4.46990051303857
1485,4.99353431396533,6.13290056279577,6.27177623325084,3.27211586674342,5.25318354605545,6.85754383711832,5.71892673854686,5.18446333485692,4.56180101925508,3.72365514317262,4.86856917260058,6.03646460583806,5.09890495015389,6.3228264708505,6.03922159747594,6.21949086574988,1.99556293753108,3.63729173120676,5.61924631419482,6.18394526998856,5.80948986009285,3.98938373540294,4.83948243765917,6.68401987298312,5.3276437883866,4.46990051303857
1488,4.99353431396533,6.13290056279577,6.27177623325084,3.27211586674342,5.25318354605545,6.85754383711832,5.71892673854686,5.18446333485692,4.56229515541732,3.72365514317262,4.86856917260058,6.03646460583806,5.09890495015389,6.3228264708505,6.03922159747594,6.21949086574988,1.99556293753108,3.63729173120676,5.61924631419482,6.18394526998856,5.80948986009285,3.98938373540294,4.83948243765917,6.68401987298312,5.3276437883866,4.46990051303857
1491,4.99451845976714,6.13290056279577,6.27177623325084,3.27211586674342,5.25318354605545,6.85754383711832,5.71892673854686,5.18446333485692,4.56229515541732,3.72365514317262,4.86965977574774,6.03646460583806,5.10027045091526,6.3228264708505,6.03922159747594,6.21949086574988,1.99556293753108,3.63729173120676,5.61924631419482,6.18394526998856,5.80948986009285,3.98938373540294,4.83948243765917,6.68401987298312,5.3276437883866,4.46990051303857
1494,4.99451845976714,6.13384516689195,6.27177623325084,3.27211586674342,5.25318354605545,6.8576422516985,5.71892673854686,5.18446333485692,4.56229515541732,3.72365514317262,4.86965977574774,6.03646460583806,5.10027045091526,6.3228264708505,6.03922159747594,6.21949086574988,1.99556293753108,3.63729173120676,5.61924631419482,6.18394526998856,5.80948986009285,3.98938373540294,4.83948243765917,6.68401987298312,5.32766955680677,4.46990051303857
1497,4.99451845976714,6.13384516689195,6.27177623325084,3.27211586674342,5.25318354605545,6.8576422516985,5.71892673854686,5.18446333485692,4.56229515541732,3.72365514317262,4.86965977574774,6.04282106308727,5.10027045091526,6.3228264708505,6.03922159747594,6.21949086574988,1.99600664377797,3.63729173120676,5.61924631419482,6.18394526998856,5.80948986009285,3.98938373540294,4.83948243765917,6.68401987298312,5.32766955680677,4.46990051303857
1500,4.99451845976714,6.13384516689195,6.27177623325084,3.27211586674342,5.25318354605545,6.8576422516985,5.71892673854686,5.18446333485692,4.56229515541732,3.72365514317262,4.86965977574774,6.04282106308727,5.10027045091526,6.3228264708505,6.03922159747594,6.21949086574988,1.99640597940017,3.63729173120676,5.61924631419482,6.18394526998856,5.80948986009285,3.98938373540294,4.83948243765917,6.6848503440158,5.32766955680677,4.46990051303857
1503,4.99451845976714,6.13384516689195,6.27177623325084,3.27211586674342,5.25318354605545,6.8576422516985,5.71892673854686,5.18446333485692,4.56229515541732,3.72365514317262,4.86965977574774,6.04282106308727,5.10027045091526,6.3228264708505,6.03922159747594,6.21949086574988,1.99640597940017,3.63729173120676,5.62035198133681,6.18394526998856,5.80948986009285,3.98938373540294,4.83948243765917,6.6848503440158,5.32766955680677,4.46990051303857
1506,4.99451845976714,6.13384516689195,6.27177623325084,3.27211586674342,5.25318354605545,6.8576422516985,5.71892673854686,5.18446333485692,4.56229515541732,3.72365514317262,4.86965977574774,6.04282106308727,5.10027045091526,6.3228264708505,6.03922159747594,6.21949086574988,1.99640597940017,3.63729173120676,5.62035198133681,6.18394526998856,5.80948986009285,3.99044536186265,4.83948243765917,6.6848503440158,5.32766955680677,4.46990051303857
1509,4.99451845976714,6.13384516689195,6.27177623325084,3.27211586674342,5.25467704242386,6.8576422516985,5.71892673854686,5.18446333485692,4.56229515541732,3.72365514317262,4.86965977574774,6.04412802059839,5.10027045091526,6.3228264708505,6.03922159747594,6.21949086574988,1.99640597940017,3.63729173120676,5.62035198133681,6.18394526998856,5.80948986009285,3.99044536186265,4.83948243765917,6.68496091073,5.32766955680677,4.46990051303857
1512,4.99451845976714,6.13384516689195,6.27177623325084,3.27211586674342,5.25467704242386,6.8576422516985,5.71892673854686,5.18446333485692,4.56229515541732,3.72365514317262,4.86965977574774,6.04412802059839,5.10027045091526,6.3228264708505,6.03922159747594,6.21949086574988,1.99640597940017,3.63729173120676,5.62035198133681,6.18394526998856,5.80948986009285,3.99044536186265,4.83948243765917,6.68496091073,5.32766955680677,4.46990051303857
1515,4.99451845976714,6.13384516689195,6.27177623325084,3.27211586674342,5.25467704242386,6.8576422516985,5.72011549532903,5.18446333485692,4.56229515541732,3.72365514317262,4.86965977574774,6.04412802059839,5.10027045091526,6.32927998378064,6.03922159747594,6.21949086574988,1.99640597940017,3.63729173120676,5.62035198133681,6.18394526998856,5.80948986009285,3.99044536186265,4.83948243765917,6.68496091073,5.32766955680677,4.46990051303857
1518,4.99451845976714,6.13384516689195,6.27177623325084,3.27211586674342,5.25467704242386,6.8576422516985,5.72011549532903,5.18446333485692,4.56229515541732,3.72365514317262,4.86965977574774,6.04412802059839,5.10027045091526,6.32927998378064,6.04141833525754,6.21949086574988,1.99640597940017,3.63807101573654,5.62035198133681,6.18394526998856,5.81035218646318,3.99044536186265,4.83948243765917,6.68496091073,5.32766955680677,4.46990051303857
1521,4.99451845976714,6.13384516689195,6.27177623325084,3.27211586674342,5.25467704242386,6.8576422516985,5.72011549532903,5.18446333485692,4.56229515541732,3.72365514317262,4.86965977574774,6.04412802059839,5.10027045091526,6.32927998378064,6.04141833525754,6.21949086574988,1.99640597940017,3.63807101573654,5.62035198133681,6.18394526998856,5.81035218646318,3.99044536186265,4.84129151663394,6.68496091073,5.3277557894438,4.46990051303857
1524,4.99451845976714,6.13384516689195,6.2793469399123,3.27211586674342,5.25467704242386,6.8576422516985,5.72011549532903,5.18446333485692,4.56229515541732,3.73029682807743,4.86965977574774,6.04412802059839,5.10027045091526,6.32927998378064,6.04141833525754,6.21949086574988,1.99640597940017,3.63825192363402,5.62035198133681,6.18394526998856,5.81035218646318,3.99044536186265,4.84129151663394,6.68496091073,5.3277557894438,4.46990051303857
1527,4.99451845976714,6.13384516689195,6.2793469399123,3.27211586674342,5.25467704242386,6.8576422516985,5.72011549532903,5.18446333485692,4.56229515541732,3.73029682807743,4.86965977574774,6.04412802059839,5.10027045091526,6.32927998378064,6.04141833525754,6.21949086574988,1.99708884331414,3.63825192363402,5.62113700500763,6.18394526998856,5.81035218646318,3.99044536186265,4.84129151663394,6.68496091073,5.3277557894438,4.46990051303857
1530,4.99451845976714,6.13384516689195,6.2793469399123,3.27211586674342,5.25467704242386,6.8576422516985,5.72011549532903,5.18446333485692,4.56229515541732,3.73029682807743,4.86965977574774,6.04412802059839,5.10027045091526,6.32927998378064,6.04141833525754,6.21949086574988,1.99708884331414,3.63825192363402,5.62113700500763,6.18394526998856,5.81035218646318,3.99044536186265,4.84146462846327,6.68496091073,5.3277557894438,4.47093034347193
1533,4.99451845976714,6.13384516689195,6.2793469399123,3.27211586674342,5.25467704242386,6.8576422516985,5.72011549532903,5.18446333485692,4.56229515541732,3.73029682807743,4.86965977574774,6.04412802059839,5.10027045091526,6.3294996575588,6.04141833525754,6.21949086574988,1.99708884331414,3.63825192363402,5.62113700500763,6.18394526998856,5.81035218646318,3.99140082567638,4.84146462846327,6.68496091073,5.3277557894438,4.47093034347193
1536,4.99451845976714,6.13384516689195,6.2793469399123,3.27211586674342,5.25467704242386,6.8576422516985,5.72011549532903,5.18446333485692,4.56229515541732,3.73029682807743,4.86965977574774,6.04412802059839,5.10027045091526,6.3294996575588,6.04141833525754,6.21949086574988,1.99708884331414,3.63825192363402,5.62113700500763,6.18394526998856,5.81035218646318,3.99140082567638,4.84146462846327,6.68496091073,5.32854104134739,4.47093034347193
1539,4.99451845976714,6.13384516689195,6.2793469399123,3.27211586674342,5.25467704242386,6.8576422516985,5.72011549532903,5.18446333485692,4.56229515541732,3.73029682807743,4.86965977574774,6.04412802059839,5.10027045091526,6.3294996575588,6.04141833525754,6.22091013708853,1.99708884331414,3.63825192363402,5.62113700500763,6.18394526998856,5.81035218646318,3.99140082567638,4.84146462846327,6.68496091073,5.32854104134739,4.47185719086196
1542,4.99531166369604,6.13384516689195,6.2793469399123,3.27211586674342,5.25467704242386,6.8576422516985,5.72011549532903,5.18446333485692,4.56229515541732,3.7304387552113,4.86965977574774,6.04412802059839,5.10027045091526,6.3294996575588,6.04141833525754,6.22091013708853,1.99708884331414,3.63825192363402,5.62113700500763,6.18394526998856,5.81035218646318,3.99140082567638,4.84146462846327,6.68496091073,5.32854104134739,4.47185719086196
1545,4.99531166369604,6.13384516689195,6.2793469399123,3.27211586674342,5.25467704242386,6.8576422516985,5.72011549532903,5.18522040552306,4.56229515541732,3.7304387552113,4.86965977574774,6.04412802059839,5.10027045091526,6.3294996575588,6.04406979775993,6.22091013708853,1.99708884331414,3.63825192363402,5.62113700500763,6.18394526998856,5.81035218646318,3.99140082567638,4.84146462846327,6.68496091073,5.32854104134739,4.47185719086196
1548,4.99531166369604,6.13384516689195,6.2793469399123,3.27211586674342,5.25467704242386,6.8576422516985,5.72011549532903,5.18522040552306,4.56229515541732,3.7304387552113,4.86965977574774,6.04412802059839,5.10027045091526,6.32976480380903,6.04406979775993,6.22091013708853,1.99708884331414,3.63825192363402,5.62113700500763,6.18394526998856,5.81035218646318,3.99140082567638,4.84146462846327,6.68496091073,5.32854104134739,4.47185719086196
1551,4.99531166369604,6.13384516689195,6.28010034291129,3.27211586674342,5.25467704242386,6.8576422516985,5.72011549532903,5.18522040552306,4.56229515541732,3.7304387552113,4.87060211431661,6.04412802059839,5.10027045091526,6.32976480380903,6.04406979775993,6.22091013708853,1.99708884331414,3.63825192363402,5.62113700500763,6.18394526998856,5.81035218646318,3.99140082567638,4.84146462846327,6.68496091073,5.32854104134739,4.47185719086196
1554,4.99531166369604,6.13384516689195,6.28010034291129,3.27211586674342,5.25467704242386,6.8576422516985,5.72011549532903,5.18522040552306,4.5682407648002,3.7304387552113,4.87060211431661,6.04412802059839,5.10027045091526,6.32976480380903,6.04406979775993,6.22091013708853,1.99708884331414,3.63825192363402,5.62168652157719,6.18394526998856,5.81035218646318,3.99140082567638,4.84146462846327,6.68496091073,5.32854104134739,4.47185719086196
1557,4.99531166369604,6.13384516689195,6.28010034291129,3.27211586674342,5.25467704242386,6.8576422516985,5.72011549532903,5.18529574582296,4.5682407648002,3.7304387552113,4.87060211431661,6.04412802059839,5.10027045091526,6.32976480380903,6.04486055745917,6.22091013708853,1.99708884331414,3.63825192363402,5.62168652157719,6.18394526998856,5.81035218646318,3.99140082567638,4.84146462846327,6.68496091073,5.32854104134739,4.47185719086196
1560,4.99531166369604,6.13384516689195,6.28010034291129,3.27211586674342,5.25467704242386,6.8576422516985,5.72011549532903,5.18529574582296,4.5682407648002,3.7304387552113,4.87060211431661,6.04412802059839,5.10027045091526,6.3349594287548,6.04486055745917,6.22091013708853,1.99737995898272,3.63825192363402,5.62168652157719,6.18394526998856,5.81035218646318,3.99140082567638,4.84146462846327,6.68496091073,5.32854104134739,4.47185719086196
1563,4.99531166369604,6.13384516689195,6.28010034291129,3.27211586674342,5.25467704242386,6.8576422516985,5.72011549532903,5.18529574582296,4.5682407648002,3.7304387552113,4.87060211431661,6.04412802059839,5.10027045091526,6.3349594287548,6.04486055745917,6.22091013708853,1.99737995898272,3.63825192363402,5.62168652157719,6.18394526998856,5.81172960479733,3.99140082567638,4.84146462846327,6.68496091073,5.32854104134739,4.47185719086196
1566,4.99531166369604,6.13384516689195,6.2801753182213,3.27211586674342,5.25467704242386,6.8576422516985,5.72011549532903,5.18529574582296,4.5682407648002,3.7304387552113,4.87060211431661,6.04412802059839,5.10027045091526,6.3349594287548,6.04486055745917,6.22091013708853,1.99737995898272,3.63825192363402,5.62168652157719,6.18551490173455,5.81172960479733,3.99140082567638,4.84146462846327,6.68496091073,5.32854104134739,4.47185719086196
1569,4.99531166369604,6.13384516689195,6.2801753182213,3.27211586674342,5.25467704242386,6.8576422516985,5.72011549532903,5.18529574582296,4.5682407648002,3.7304387552113,4.87060211431661,6.04412802059839,5.10027045091526,6.3349594287548,6.04486055745917,6.22091013708853,1.99737995898272,3.63825192363402,5.62168652157719,6.18551490173455,5.81172960479733,3.99226074310875,4.84146462846327,6.68496091073,5.32854104134739,4.47185719086196
1572,4.99531166369604,6.13384516689195,6.2801753182213,3.27211586674342,5.25554896631997,6.8576422516985,5.72011549532903,5.18529574582296,4.5682407648002,3.7304387552113,4.87060211431661,6.04412802059839,5.10027045091526,6.3349594287548,6.04486055745917,6.22091013708853,1.99737995898272,3.63825192363402,5.62168652157719,6.18551490173455,5.81172960479733,3.99226074310875,4.84146462846327,6.68496091073,5.32854104134739,4.47185719086196
1575,4.99531166369604,6.13384516689195,6.2801753182213,3.27211586674342,5.25554896631997,6.8576422516985,5.72011549532903,5.18530324335396,4.5682407648002,3.7304387552113,4.87060211431661,6.04412802059839,5.10027045091526,6.3349594287548,6.04486055745917,6.22091013708853,1.99737995898272,3.63825192363402,5.62168652157719,6.18551490173455,5.81172960479733,3.99226074310875,4.84146462846327,6.68496091073,5.32854104134739,4.47185719086196
1578,4.99531166369604,6.13460650091275,6.2801753182213,3.27211586674342,5.25554896631997,6.8576422516985,5.72011549532903,5.18530324335396,4.5682407648002,3.7304387552113,4.87060211431661,6.04412802059839,5.10027045091526,6.3349594287548,6.04486055745917,6.22091013708853,1.99737995898272,3.63825192363402,5.62168652157719,6.18551490173455,5.81172960479733,3.99303466879787,4.84146462846327,6.68496091073,5.32954247306864,4.47185719086196
1581,4.99531166369604,6.13460650091275,6.28018277943013,3.27211586674342,5.25554896631997,6.8576422516985,5.72011549532903,5.18530324335396,4.5682407648002,3.7304387552113,4.87060211431661,6.04412802059839,5.10027045091526,6.3349594287548,6.04486055745917,6.22091013708853,1.99737995898272,3.63825192363402,5.62168652157719,6.18561504490668,5.81172960479733,3.99303466879787,4.84146462846327,6.68496091073,5.32954247306864,4.47185719086196
1584,4.99531166369604,6.13460650091275,6.28018277943013,3.27211586674342,5.25554896631997,6.8576422516985,5.72011549532903,5.18530324335396,4.5682407648002,3.7304387552113,4.87060211431661,6.04489104052213,5.10027045091526,6.3349594287548,6.04486055745917,6.22213047696731,1.99737995898272,3.63825192363402,5.6222381606677,6.18561504490668,5.81172960479733,3.99303466879787,4.84146462846327,6.68496091073,5.32954247306864,4.47185719086196
1587,4.99531166369604,6.13460650091275,6.28018277943013,3.27211586674342,5.25554896631997,6.8576422516985,5.72011549532903,5.18530398947485,4.5682407648002,3.7304387552113,4.87060211431661,6.04489104052213,5.10027045091526,6.3349594287548,6.04486055745917,6.22213047696731,1.99737995898272,3.63825192363402,5.62262430803106,6.18561504490668,5.81172960479733,3.99303466879787,4.84146462846327,6.68496091073,5.32954247306864,4.47185719086196
1590,4.99531166369604,6.13460650091275,6.28018277943013,3.27211586674342,5.25554896631997,6.8576422516985,5.72011549532903,5.18530398947485,4.5682407648002,3.7304387552113,4.87060211431661,6.04489104052213,5.10027045091526,6.3349594287548,6.04607129357663,6.22213047696731,1.99737995898272,3.63825192363402,5.62262430803106,6.18561504490668,5.81172960479733,3.99303466879787,4.84146462846327,6.68681331039828,5.32954247306864,4.47185719086196
1593,4.99531166369604,6.13460650091275,6.28018277943013,3.27451676987476,5.25562526831234,6.8576422516985,5.72011549532903,5.18530398947485,4.5682407648002,3.73243063009769,4.87060211431661,6.04489104052213,5.10027045091526,6.3349594287548,6.04607129357663,6.22213047696731,1.99737995898272,3.63825192363402,5.62262430803106,6.18561504490668,5.81172960479733,3.99303466879787,4.84146462846327,6.68681331039828,5.32954247306864,4.47185719086196
1596,4.99531166369604,6.13460650091275,6.28018277943013,3.27451676987476,5.25562526831234,6.8576422516985,5.72011549532903,5.18530398947485,4.5682407648002,3.73243063009769,4.87060211431661,6.04489104052213,5.10129281932433,6.3349594287548,6.04607129357663,6.22213047696731,1.99737995898272,3.63825192363402,5.62262430803106,6.18561504490668,5.81172960479733,3.99303466879787,4.84146462846327,6.68681331039828,5.32955248738585,4.47185719086196
1599,4.99531166369604,6.13460650091275,6.28018277943013,3.27451676987476,5.25562526831234,6.8576422516985,5.72100553319246,5.18530398947485,4.5682407648002,3.73243063009769,4.87060211431661,6.04489104052213,5.10129281932433,6.3349594287548,6.04607129357663,6.22213047696731,1.99737995898272,3.63913778929199,5.62262430803106,6.18561504490668,5.81172960479733,3.99303466879787,4.84146462846327,6.68681331039828,5.32955248738585,4.47185719086196
1602,4.99531166369604,6.13460650091275,6.28018277943013,3.27451676987476,5.25562526831234,6.8576422516985,5.72100553319247,5.18530398947485,4.5682407648002,3.73243063009769,4.87060211431661,6.04489104052213,5.10129281932433,6.3349594287548,6.04607129357663,6.22213047696731,1.99737995898272,3.63913778929199,5.62262430803106,6.18561504490668,5.81172960479733,3.99303466879787,4.84146462846327,6.68681331039828,5.32955248738585,4.4734420998989
1605,4.99531166369604,6.13460650091275,6.28018277943013,3.27451676987476,5.25562526831234,6.8576422516985,5.72100553319247,5.18530398947485,4.5682407648002,3.73243063009769,4.87147150815128,6.04489104052213,5.10206132602938,6.3349594287548,6.04691880885885,6.22213047696731,1.99737995898272,3.63913778929199,5.62262430803106,6.18561504490668,5.81172960479733,3.99303466879787,4.84146462846327,6.68681331039828,5.32955248738585,4.4734420998989
1608,4.99531166369604,6.13460650091275,6.28018352193639,3.27643749237982,5.25562526831234,6.8576422516985,5.72100553319247,5.18530398947485,4.5682407648002,3.73243063009769,4.87147150815128,6.04489104052213,5.10206132602938,6.33516525389476,6.04691880885885,6.22213047696731,1.99737995898272,3.63913778929199,5.62262430803106,6.18561504490668,5.81172960479733,3.99303466879787,4.84146462846327,6.68681331039828,5.32955248738585,4.4734420998989
1611,4.99638500315497,6.13460650091275,6.28018352193639,3.27643749237982,5.25562526831234,6.8576422516985,5.72100553319247,5.18530398947485,4.5682407648002,3.73243063009769,4.87147150815128,6.04489104052213,5.10206132602938,6.33516525389476,6.04691880885885,6.22213047696731,1.99737995898272,3.63913778929199,5.62262430803106,6.18561504490668,5.81327867387895,3.99303466879787,4.84146462846327,6.68681331039828,5.32955248738585,4.4734420998989
1614,4.99638500315497,6.13460650091275,6.28018352193639,3.27643749237982,5.25562526831234,6.8576422516985,5.72100553319247,5.18530398947485,4.5707550536172,3.73243063009769,4.87147150815128,6.04489104052213,5.10206132602938,6.33516525389476,6.04691880885885,6.22213047696731,1.99737995898272,3.63913778929199,5.62262430803106,6.18561504490668,5.81327867387895,3.99303466879787,4.84231231851293,6.68681331039828,5.32955248738585,4.4734420998989
1617,4.99638500315497,6.13460650091275,6.28018352193639,3.27643749237982,5.25562526831234,6.8576422516985,5.72100553319247,5.18530398947485,4.5707550536172,3.73243063009769,4.87147150815128,6.04489104052213,5.10206132602938,6.33516525389476,6.04691880885885,6.22368611894438,1.99737995898272,3.63913778929199,5.62262430803106,6.18561504490668,5.81327867387895,3.99303466879787,4.84231231851293,6.68682200002215,5.32955248738585,4.4734420998989
1620,4.99638500315497,6.13460650091275,6.28018352193639,3.27643749237982,5.25562526831234,6.8576422516985,5.72100553319247,5.18907780514673,4.5707550536172,3.73243063009769,4.87147150815128,6.04489104052213,5.10206132602938,6.33516525389476,6.04691880885885,6.22368611894438,1.99737995898272,3.63913778929199,5.62262430803106,6.18561504490668,5.81327867387895,3.99303466879787,4.84231231851293,6.68682200002215,5.32955248738585,4.4734420998989
1623,4.99638500315497,6.13460650091275,6.28018352193639,3.27643749237982,5.25562526831234,6.8576422516985,5.72100553319247,5.18907780514673,4.5707550536172,3.73243063009769,4.87147150815128,6.04489104052213,5.10206132602938,6.33516525389476,6.04691880885885,6.22368611894438,1.99787776677601,3.63913778929199,5.62262430803106,6.18713911057868,5.81327867387895,3.99303466879787,4.84231231851293,6.68682200002215,5.32955248738585,4.4734420998989
1626,4.99638500315497,6.13460650091275,6.28018352193639,3.27643749237982,5.25562526831234,6.8576422516985,5.72100553319247,5.18907780514673,4.5707550536172,3.7340820670142,4.87147150815128,6.04489104052213,5.10206132602938,6.33732852543758,6.04691880885885,6.22368611894438,1.99787776677601,3.63913778929199,5.62262430803106,6.18713911057868,5.81327867387895,3.99373120191808,4.84231231851293,6.68682200002215,5.32955248738585,4.4734420998989
1629,4.99638500315497,6.13460650091275,6.28393905516731,3.27837498388141,5.25562526831234,6.8576422516985,5.72100553319247,5.18907780514673,4.57224989977551,3.7340820670142,4.87147150815128,6.04489104052213,5.10206132602938,6.33732852543758,6.04691880885885,6.22368611894438,1.99787776677601,3.63913778929199,5.62262430803106,6.18713911057868,5.81327867387895,3.99373120191808,4.84231231851293,6.68682200002215,5.32955248738585,4.4734420998989
1632,4.99638500315497,6.13460650091275,6.28393905516731,3.27837498388141,5.25562526831234,6.8576422516985,5.72100553319247,5.18907780514673,4.57224989977551,3.7340820670142,4.87147150815128,6.04495781233635,5.10221373259658,6.33732852543758,6.04691880885885,6.22368611894438,1.99787776677601,3.63913778929199,5.62262430803106,6.18713911057868,5.81327867387895,3.99435808172628,4.84231231851293,6.68682200002215,5.32955248738585,4.4734420998989
1635,4.99638500315497,6.13460650091275,6.28393905516731,3.27837498388141,5.25562526831234,6.8576422516985,5.72100553319247,5.18907780514673,4.57224989977551,3.7340820670142,4.87147150815128,6.04495781233635,5.10221373259658,6.33732852543758,6.04691880885885,6.22385126263603,1.99787776677601,3.63913778929199,5.62262430803106,6.18726074525289,5.81327867387895,3.99435808172628,4.84231231851293,6.68682200002215,5.32955248738585,4.4734420998989
1638,4.99638500315497,6.13460650091275,6.28393905516731,3.27837498388141,5.25562526831234,6.8576422516985,5.72100553319247,5.18907780514673,4.57224989977551,3.7340820670142,4.87147150815128,6.04495781233635,5.10221373259658,6.33732852543758,6.04691880885885,6.22385126263603,1.99787776677601,3.63913778929199,5.62324529014925,6.18726074525289,5.81428477434257,3.99435808172628,4.84231231851293,6.68682200002215,5.32955248738585,4.4734420998989
1641,4.99638500315497,6.13460650091275,6.28393905516731,3.27992497708268,5.25562526831234,6.8576422516985,5.72100553319247,5.19249870912868,4.57224989977551,3.7340820670142,4.87147150815128,6.04495781233635,5.10221373259658,6.33732852543758,6.04691880885885,6.22385126263603,1.99787776677601,3.63913778929199,5.62324529014925,6.18726074525289,5.81428477434257,3.99435808172628,4.84231231851293,6.68688409823397,5.32955248738585,4.4734420998989
1644,4.99638500315497,6.13460650091275,6.28393905516731,3.27992497708268,5.25562526831234,6.8576422516985,5.72100553319247,5.19249870912868,4.57224989977551,3.7340820670142,4.87147150815128,6.04495781233635,5.10221373259658,6.33732852543758,6.04800449617921,6.22385126263603,1.99787776677601,3.63913778929199,5.62324529014925,6.18732284346471,5.81428477434257,3.99435808172628,4.84231231851293,6.68688409823397,5.32955248738585,4.4734420998989
1647,4.99638500315497,6.13460650091275,6.28393905516731,3.27992497708268,5.25562526831234,6.8576422516985,5.72100553319247,5.19249870912868,4.57224989977551,3.7340820670142,4.87147150815128,6.04495781233635,5.10221373259658,6.33732852543758,6.04800449617921,6.2247322623964,1.99787776677601,3.63913778929199,5.62324529014925,6.18732284346471,5.81428477434257,3.99435808172628,4.84231231851293,6.68688409823397,5.32955248738585,4.4734420998989
1650,4.99638500315497,6.13460650091275,6.28393905516731,3.27992497708268,5.25562526831234,6.8576422516985,5.72100553319247,5.19249870912868,4.57224989977551,3.7340820670142,4.87147150815128,6.04495781233635,5.10221373259658,6.33732852543758,6.04800449617921,6.2247322623964,1.99787776677601,3.63970525837718,5.62324529014925,6.18732284346471,5.81428477434257,3.99435808172628,4.84285533301256,6.68688409823397,5.3311872868758,4.4734420998989
1653,4.99638500315497,6.13460650091275,6.28734338640684,3.27992497708268,5.25562526831234,6.8576422516985,5.72100553319247,5.19249870912868,4.57224989977551,3.7340820670142,4.87147150815128,6.04495781233635,5.10221373259658,6.33732852543758,6.04800449617921,6.2247322623964,1.99787776677601,3.63970525837718,5.62324529014925,6.18732284346471,5.81428477434257,3.99492227355365,4.84285533301256,6.68688409823397,5.3311872868758,4.4734420998989
1656,4.99638500315497,6.13460650091275,6.28734338640684,3.27992497708268,5.25562526831234,6.8576422516985,5.72100553319247,5.19249870912868,4.57224989977551,3.7340820670142,4.87147150815128,6.04495781233635,5.10266738283287,6.33732852543758,6.04876447730346,6.2247322623964,1.99787776677601,3.63970525837718,5.62324529014925,6.18732284346471,5.81428477434257,3.99543004619828,4.84285533301256,6.68688409823397,5.3311872868758,4.4734420998989
1659,4.99638500315497,6.13460650091275,6.28734338640684,3.27992497708268,5.25562526831234,6.8576422516985,5.72220217968255,5.19249870912868,4.57224989977551,3.7340820670142,4.87147150815128,6.04495781233635,5.10266738283287,6.33732852543758,6.04876447730346,6.2247322623964,1.99787776677601,3.63970525837718,5.62324529014925,6.18732284346471,5.81428477434257,3.99543004619828,4.84285533301256,6.68688409823397,5.3311872868758,4.4734420998989
1662,4.99669437746961,6.13460650091275,6.28734338640684,3.27992497708268,5.25562526831234,6.8576422516985,5.72220217968255,5.19249870912868,4.57259864824579,3.7340820670142,4.87147150815128,6.04495781233635,5.10266738283287,6.33732852543758,6.04876447730346,6.2247322623964,1.99787776677601,3.63970525837718,5.62324529014925,6.18732284346471,5.81428477434257,3.99543004619828,4.84285533301256,6.68688409823397,5.3311872868758,4.4734420998989
1665,4.99669437746961,6.13460650091275,6.28734338640684,3.27992497708268,5.25562526831234,6.8576422516985,5.72220217968255,5.19249870912868,4.57259864824579,3.7340820670142,4.87147150815128,6.04495781233635,5.10278704748188,6.33732852543758,6.04876447730346,6.2247322623964,1.99808999009841,3.63970525837718,5.62324529014925,6.18732284346471,5.81428477434257,3.99543004619828,4.84285533301256,6.68688409823397,5.3311872868758,4.4734420998989
1668,4.99669437746961,6.13460650091275,6.28734338640684,3.27992497708268,5.25562526831234,6.8576422516985,5.72220217968255,5.19249870912868,4.57259864824579,3.7340820670142,4.87147150815128,6.04495781233635,5.10278704748188,6.33732852543758,6.04876447730346,6.2247322623964,1.99828099108857,3.63970525837718,5.62369239727434,6.18732284346471,5.81428477434257,3.99543004619828,4.84285533301256,6.68688409823397,5.3311872868758,4.4734420998989
1671,4.99669437746961,6.13460650091275,6.2876821702853,3.27992497708268,5.25562526831234,6.8606216374673,5.72220217968255,5.19283914225264,4.57259864824579,3.7340820670142,4.87147150815128,6.04495781233635,5.10278704748188,6.33732852543758,6.04876447730346,6.2247322623964,1.99828099108857,3.63970525837718,5.62369239727434,6.18732284346471,5.81428477434257,3.99543004619828,4.84285533301256,6.68688409823397,5.3311872868758,4.4734420998989
1674,4.99669437746961,6.13593365903499,6.2876821702853,3.27992497708268,5.25631579650085,6.8606216374673,5.72220217968255,5.19283914225264,4.57259864824579,3.7340820670142,4.87147150815128,6.04495781233635,5.10278704748188,6.33732852543758,6.04876447730346,6.2247322623964,1.99828099108857,3.63970525837718,5.62369239727434,6.18732284346471,5.81428477434257,3.99543004619828,4.84285533301256,6.68688409823397,5.3311872868758,4.47576573503796
1677,4.99734159387895,6.13593365903499,6.2876821702853,3.27992497708268,5.25631579650085,6.8606216374673,5.72220217968255,5.19283914225264,4.57259864824579,3.7340820670142,4.87147150815128,6.04495781233635,5.10278704748188,6.33732852543758,6.04876447730346,6.2247322623964,1.99828099108857,3.63970525837718,5.62369239727434,6.18732284346471,5.81428477434257,3.99588704157845,4.84285533301256,6.68688409823397,5.3311872868758,4.47576573503796
1680,4.9977946453655,6.13593365903499,6.2876821702853,3.27992497708268,5.25631579650085,6.8606216374673,5.72220217968255,5.19283914225264,4.57259864824579,3.7340820670142,4.87147150815128,6.04495781233635,5.10278704748188,6.33732852543758,6.04876447730346,6.2247322623964,1.99828099108857,3.63970525837718,5.62369239727434,6.18732284346471,5.81428477434257,3.99629833742061,4.84285533301256,6.68688409823397,5.3311872868758,4.47576573503796
1683,4.9977946453655,6.13593365903499,6.2876821702853,3.27992497708268,5.25631579650085,6.8606216374673,5.72220217968255,5.19283914225264,4.57259864824579,3.73690275992385,4.87147150815128,6.04495781233635,5.10278704748188,6.33732852543758,6.04876447730346,6.2247322623964,1.99828099108857,3.63970525837718,5.62400537226191,6.18732284346471,5.81428477434257,3.99629833742061,4.84285533301256,6.68688409823397,5.3311872868758,4.47576573503796
1686,4.9977946453655,6.13593365903499,6.2876821702853,3.27992497708268,5.25631579650085,6.8606216374673,5.72220217968255,5.19283914225264,4.57259864824579,3.73690275992385,4.87147150815128,6.04495781233635,5.10278704748188,6.33909930456187,6.04876447730346,6.2247322623964,1.99845289197971,3.63970525837718,5.62400537226191,6.18732284346471,5.81428477434257,3.99629833742061,4.84285533301256,6.68688409823397,5.3329590726544,4.47576573503796
1689,4.9977946453655,6.13593365903499,6.2876821702853,3.27992497708268,5.25631579650085,6.8606216374673,5.72220217968255,5.19283914225264,4.57259864824579,3.73690275992385,4.87147150815128,6.04586003159425,5.10278704748188,6.33909930456187,6.04876447730346,6.2247322623964,1.99845289197971,3.63970525837718,5.62400537226191,6.18732284346471,5.81428477434257,3.99629833742061,4.84285533301256,6.68688409823397,5.3329590726544,4.47576573503796
1692,4.99811178140608,6.13593365903499,6.2876821702853,3.27992497708268,5.25631579650085,6.8606216374673,5.72220217968255,5.19287302064048,4.57495946654421,3.73690275992385,4.87147150815128,6.04586003159425,5.10278704748188,6.33909930456187,6.04876447730346,6.2247322623964,1.99845289197971,3.63970525837718,5.62400537226191,6.18732284346471,5.81428477434257,3.99629833742061,4.84285533301256,6.68688409823397,5.3329590726544,4.47576573503796
1695,4.99811178140608,6.13593365903499,6.2876821702853,3.27992497708268,5.25631579650085,6.86139445440414,5.7223063555037,5.19287302064048,4.57495946654421,3.73690275992385,4.87147150815128,6.04586003159425,5.10278704748188,6.33909930456187,6.04876447730346,6.2247322623964,1.99845289197971,3.63970525837718,5.62400537226191,6.18732284346471,5.81428477434257,3.99629833742061,4.84285533301256,6.68688409823397,5.3329590726544,4.47660802068146
1698,4.99811178140608,6.13593365903499,6.28771588454758,3.27992497708268,5.25631579650085,6.86139445440414,5.7223063555037,5.19287302064048,4.57495946654421,3.73690275992385,4.87147150815128,6.04586003159425,5.102797465064,6.33909930456187,6.04876447730346,6.2247322623964,1.99845289197971,3.63970525837718,5.62400537226191,6.18732284346471,5.81428477434257,3.99629833742061,4.84285533301256,6.68688409823397,5.3329590726544,4.47660802068146
1701,4.99811178140608,6.13593365903499,6.28771588454758,3.27992497708268,5.25631579650085,6.86139445440414,5.7223063555037,5.19287302064048,4.57495946654421,3.73690275992385,4.87147150815128,6.04586003159425,5.102797465064,6.33909930456187,6.04967356892897,6.2247322623964,1.99845289197971,3.63970525837718,5.62400537226191,6.18732284346471,5.8162850436036,3.99629833742061,4.84285533301256,6.68688409823397,5.3329590726544,4.47660802068146
1704,4.99811178140608,6.13593365903499,6.28771588454758,3.27992497708268,5.25631579650085,6.86139445440414,5.7223063555037,5.19287302064048,4.57495946654421,3.73690275992385,4.87147150815128,6.04586003159425,5.102797465064,6.33909930456187,6.04967356892897,6.2247322623964,1.99845289197971,3.64021678840895,5.62400537226191,6.18732284346471,5.8162850436036,3.99666850367855,4.84285533301256,6.68991606879654,5.3329590726544,4.47660802068146
1707,4.99811178140608,6.13593365903499,6.28771588454758,3.27992497708268,5.25631579650085,6.86139445440414,5.7223063555037,5.19287302064048,4.57495946654421,3.73690275992385,4.87253044431327,6.04586003159425,5.102797465064,6.33909930456187,6.04967356892897,6.2247322623964,1.99845289197971,3.64021678840895,5.62400537226191,6.18732284346471,5.8162850436036,3.99666850367855,4.84285533301256,6.68991606879654,5.3329590726544,4.47696710035053
1710,4.99811178140608,6.13593365903499,6.28771588454758,3.27992497708268,5.25631579650085,6.86139445440414,5.7223063555037,5.19287302064048,4.57495946654421,3.73690275992385,4.87253044431327,6.04593731328793,5.102797465064,6.33909930456187,6.04967356892897,6.2247322623964,1.99845289197971,3.64021678840895,5.62400537226191,6.18732284346471,5.8162850436036,3.99666850367855,4.84285533301256,6.68991606879654,5.3329590726544,4.47696710035053
1713,4.99811178140608,6.13593365903499,6.28771588454758,3.27992497708268,5.25631579650085,6.86139445440414,5.7223063555037,5.19287302064048,4.57495946654421,3.73690275992385,4.87253044431327,6.04593731328793,5.102797465064,6.33909930456187,6.04967356892897,6.2247322623964,1.99860760278174,3.64021678840895,5.62400537226191,6.18732284346471,5.8162850436036,3.99666850367855,4.84334481910351,6.68991606879654,5.3329590726544,4.47696710035053
1716,4.99811178140608,6.13593365903499,6.28771588454758,3.27992497708268,5.25631579650085,6.86139445440414,5.7223063555037,5.19287302064048,4.57495946654421,3.73690275992385,4.87253044431327,6.04593731328793,5.102797465064,6.33909930456187,6.04967356892897,6.2247322623964,1.99860760278174,3.64021678840895,5.62400537226191,6.18732284346471,5.81665736489062,3.99666850367855,4.84334481910351,6.68991606879654,5.33411237999059,4.47696710035053
1719,4.99811178140608,6.13593365903499,6.28771588454758,3.27992497708268,5.25631579650085,6.86139445440414,5.7223063555037,5.19287302064048,4.57495946654421,3.73690275992385,4.87253044431327,6.04593731328793,5.102797465064,6.33909930456187,6.04967356892897,6.2247322623964,1.99860760278174,3.64021678840895,5.62452765180946,6.18732284346471,5.81665736489062,3.99666850367855,4.84334481910351,6.68991606879654,5.33411237999059,4.47696710035053
1722,4.99811178140608,6.13593365903499,6.28771588454758,3.27992497708268,5.25724668850557,6.86139445440414,5.7223063555037,5.19287302064048,4.57495946654421,3.73690275992385,4.87253044431327,6.04593731328793,5.102797465064,6.34122144060982,6.04967356892897,6.2247322623964,1.99860760278174,3.64021678840895,5.62452765180946,6.18732284346471,5.81677269562424,3.99666850367855,4.84334481910351,6.68991606879654,5.33411237999059,4.47696710035053
1725,4.99811178140608,6.13593365903499,6.28771588454758,3.27992497708268,5.25724668850557,6.86139445440414,5.7223063555037,5.19287302064048,4.57495946654421,3.73690275992385,4.87253044431327,6.0467519361577,5.102797465064,6.34122144060982,6.04967356892897,6.2247322623964,1.99860760278174,3.64021678840895,5.62452765180946,6.18732284346471,5.81677384893158,3.99666850367855,4.84334481910351,6.68991606879654,5.33412391306396,4.47696710035053
1728,4.99811178140608,6.13593365903499,6.28771588454758,3.27992497708268,5.25724668850557,6.86139445440414,5.7223063555037,5.19287302064048,4.57495946654421,3.73690275992385,4.87253044431327,6.0467519361577,5.102797465064,6.34122144060982,6.04967356892897,6.22719390936944,1.99860760278174,3.64021678840895,5.62452765180946,6.18837409522361,5.81677384893158,3.99666850367855,4.84334481910351,6.68991606879654,5.33412391306396,4.47696710035053
1731,4.99811178140608,6.13593365903499,6.28771588454758,3.27992497708268,5.25724668850557,6.86139445440414,5.7223063555037,5.19287302064048,4.57495946654421,3.73690275992385,4.87253044431327,6.0467519361577,5.102797465064,6.34122144060982,6.04967356892897,6.22719390936944,1.99874684250356,3.64021678840895,5.62452765180946,6.18837409522361,5.81677384893158,3.99666850367855,4.84334481910351,6.69097905213374,5.33412391306396,4.47696710035053
1734,4.99811178140608,6.13593365903499,6.28771588454758,3.28143592832056,5.25724668850557,6.86139445440414,5.72231542468311,5.19287302064048,4.57495946654421,3.73690275992385,4.87253044431327,6.0467519361577,5.102797465064,6.34122144060982,6.04967356892897,6.22719390936944,1.99874684250356,3.64021678840895,5.62452765180946,6.18837409522361,5.81677384893158,3.99666850367855,4.84334481910351,6.69097905213374,5.33412391306396,4.47696710035053
1737,4.99811178140608,6.13593365903499,6.28771588454758,3.28143592832056,5.25724668850557,6.86139445440414,5.72231542468311,5.19287302064048,4.57495946654421,3.73690275992385,4.87253044431327,6.0467519361577,5.102797465064,6.34122144060982,6.04967356892897,6.22719390936944,1.99874684250356,3.64021678840895,5.62452765180946,6.18837409522361,5.81677384893158,3.99666850367855,4.84334481910351,6.69097905213374,5.33412391306396,4.47696710035053
1740,4.99841105832817,6.13593365903499,6.28771588454758,3.28143592832056,5.25724668850557,6.86139445440414,5.72231542468311,5.19287302064048,4.57495946654421,3.73832566448349,4.87253044431327,6.0467519361577,5.102797465064,6.34122144060982,6.04967356892897,6.22719390936944,1.99874684250356,3.64021678840895,5.62452765180946,6.18837409522361,5.81677384893158,3.99666850367855,4.84334481910351,6.69097905213374,5.33412391306396,4.47696710035053
1743,4.99841105832817,6.13593365903499,6.28771588454758,3.28143592832056,5.25724668850557,6.86139445440414,5.72231542468311,5.19287302064048,4.57495946654421,3.73832566448349,4.87253044431327,6.0467519361577,5.102797465064,6.34122144060982,6.05057102720442,6.22719390936944,1.99874684250356,3.64021678840895,5.62452765180946,6.18837409522361,5.81686359475912,3.99666850367855,4.84334481910351,6.69097905213374,5.33412391306396,4.47696710035053
1746,4.99862055217363,6.13593365903499,6.28771588454758,3.28143592832056,5.25724668850557,6.86139445440414,5.72231542468311,5.19419578892142,4.57495946654421,3.73832566448349,4.87253044431327,6.0467519361577,5.102797465064,6.34122144060982,6.05057102720442,6.22719390936944,1.99874684250356,3.64021678840895,5.62452765180946,6.18837409522361,5.81686359475912,3.99666850367855,4.84334481910351,6.69097905213374,5.33412391306396,4.47696710035053
1749,4.99862055217363,6.13778244253031,6.28771588454758,3.28143592832056,5.25724668850557,6.86139445440414,5.72231542468311,5.19419578892142,4.57495946654421,3.73832566448349,4.87253044431327,6.0467519361577,5.102797465064,6.34131118643737,6.05057102720442,6.22719390936944,1.99874684250356,3.64021678840895,5.62452765180946,6.18837409522361,5.81686359475912,3.99666850367855,4.84334481910351,6.69097905213374,5.33412391306396,4.47696710035053
1752,4.99862055217363,6.13778244253031,6.28771588454758,3.28143592832056,5.25724668850557,6.86139445440414,5.72274931501819,5.19419578892142,4.57495946654421,3.73832566448349,4.87253044431327,6.0467519361577,5.1032958660757,6.34131118643737,6.05057102720442,6.22719390936944,1.99874684250356,3.64021678840895,5.62452765180946,6.18837409522361,5.81686359475912,3.99666850367855,4.84334481910351,6.69097905213374,5.33412391306396,4.47696710035053
1755,4.99862055217363,6.13778244253031,6.28771588454758,3.28143592832056,5.25724668850557,6.86139445440414,5.72274931501819,5.19419578892142,4.57495946654421,3.73832566448349,4.87253044431327,6.0467519361577,5.1032958660757,6.34131118643737,6.05057102720442,6.22741478646304,1.99874684250356,3.64021678840895,5.62452765180946,6.18837409522361,5.81686359475912,3.99700165331069,4.84334481910351,6.69097905213374,5.33412391306396,4.47696710035053
1758,4.99862055217363,6.13778244253031,6.28771588454758,3.28143592832056,5.25732815079255,6.86139445440414,5.72274931501819,5.19419578892142,4.57495946654421,3.73832566448349,4.87253044431327,6.0467519361577,5.1032958660757,6.34131118643737,6.05057102720442,6.22741478646304,1.99874684250356,3.64021678840895,5.62452765180946,6.18837409522361,5.81686359475912,3.99700165331069,4.84334481910351,6.69097905213374,5.33412391306396,4.47696710035053
1761,4.99862055217363,6.13778244253031,6.28771588454758,3.28143592832056,5.25732815079255,6.86139445440414,5.72274931501819,5.19419578892142,4.57495946654421,3.73832566448349,4.87253044431327,6.0467519361577,5.1032958660757,6.34131118643737,6.05124252425394,6.22741478646304,1.99874684250356,3.64021678840895,5.62452765180946,6.18837409522361,5.81711686567114,3.99700165331069,4.84334481910351,6.69097905213374,5.33412391306396,4.47696710035053
1764,4.99862055217363,6.13778244253031,6.28771588454758,3.28143592832056,5.25732815079255,6.86139445440414,5.72274931501819,5.19419578892142,4.57495946654421,3.73832566448349,4.87253044431327,6.0467519361577,5.1032958660757,6.34131118643737,6.05124252425394,6.22741478646304,1.99874684250356,3.64060532336808,5.62452765180946,6.18837409522361,5.81711686567114,3.99700165331069,4.84334481910351,6.69097905213374,5.33426345524454,4.47696710035053
1767,4.99862055217363,6.13778244253031,6.28771588454758,3.28143592832056,5.25732815079255,6.86139445440414,5.72274931501819,5.19419578892142,4.57495946654421,3.73832566448349,4.87291175483702,6.0467519361577,5.103637280703,6.34131118643737,6.05124252425394,6.22741478646304,1.99874684250356,3.64060532336808,5.62452765180946,6.18837409522361,5.81711686567114,3.99700165331069,4.84334481910351,6.69097905213374,5.33426345524454,4.47696710035053
1770,4.99862055217363,6.13778244253031,6.28771588454758,3.28143592832056,5.25732815079255,6.86139445440414,5.72274931501819,5.19419578892142,4.57495946654421,3.73834775219285,4.87291175483702,6.0467519361577,5.103637280703,6.34131118643737,6.05124252425394,6.22741478646304,1.99874684250356,3.64060532336808,5.62452765180946,6.18837409522361,5.81711686567114,3.99700165331069,4.84334481910351,6.69110013568213,5.33426345524454,4.47696710035053
1773,4.99862055217363,6.13778244253031,6.28771588454758,3.28143592832056,5.25732815079255,6.86139445440414,5.72274931501819,5.19419578892142,4.57495946654421,3.73834775219285,4.87291175483702,6.0467519361577,5.103637280703,6.34131118643737,6.05124252425394,6.22763877389413,1.99874684250356,3.64060532336808,5.62452765180946,6.18837409522361,5.81711686567114,3.99700165331069,4.84371661048726,6.69110013568213,5.33426345524454,4.4772902720527
1776,4.99862055217363,6.13778244253031,6.28903224461065,3.28143592832056,5.25732815079255,6.86139445440414,5.72274931501819,5.19419578892142,4.57495946654421,3.73834775219285,4.87291175483702,6.0467519361577,5.103637280703,6.34131118643737,6.05124252425394,6.22763877389413,1.99874684250356,3.64060532336808,5.6251167793572,6.18837409522361,5.81711686567114,3.99700165331069,4.84371661048726,6.69110013568213,5.33426345524454,4.4772902720527
1779,4.99862055217363,6.13778244253031,6.28903224461065,3.28143592832056,5.25732815079255,6.86139445440414,5.72304653854617,5.19419578892142,4.57495946654421,3.73834775219285,4.87291175483702,6.0467519361577,5.103637280703,6.34131118643737,6.05124252425394,6.22763877389413,1.99874684250356,3.64060532336808,5.6251167793572,6.18837409522361,5.81711686567114,3.99700165331069,4.84371661048726,6.69110013568213,5.33426345524454,4.4772902720527
1782,4.99862055217363,6.13778244253031,6.28903224461065,3.28143592832056,5.25732815079255,6.86139445440414,5.72304653854617,5.19419578892142,4.57495946654421,3.73834775219285,4.87291175483702,6.04682322374171,5.103637280703,6.34131118643737,6.05124252425394,6.22763877389413,1.99887215825321,3.64060532336808,5.6251167793572,6.18837409522361,5.81711686567114,3.99700165331069,4.84371661048726,6.69110013568213,5.33426345524454,4.4772902720527
1785,4.99862055217363,6.13778244253031,6.28903224461065,3.28143592832056,5.25732815079255,6.86139445440414,5.72304653854617,5.19432742492773,4.57495946654421,3.73834775219285,4.87291175483702,6.04682322374171,5.1036670030558,6.34131118643737,6.05124252425394,6.22763877389413,1.99898494242789,3.64060532336808,5.6251167793572,6.18837409522361,5.81711686567114,3.99700165331069,4.84371661048726,6.69110013568213,5.33426345524454,4.4772902720527
1788,4.99862055217363,6.13778244253031,6.28903224461065,3.28143592832056,5.25732815079255,6.86139445440414,5.72304653854617,5.19432742492773,4.57495946654421,3.73834775219285,4.87291175483702,6.04682322374171,5.1036670030558,6.34137833614232,6.05124252425394,6.22763877389413,1.99898494242789,3.64060532336808,5.6251167793572,6.18914093472199,5.81711686567114,3.99700165331069,4.84371661048726,6.6911590484369,5.33426345524454,4.4772902720527
1791,4.99862055217363,6.13778244253031,6.28903224461065,3.28143592832056,5.25732815079255,6.86139445440414,5.72304653854617,5.19432742492773,4.57495946654421,3.73837015093596,4.87291175483702,6.04682322374171,5.1036670030558,6.34137833614232,6.05124252425394,6.22763877389413,1.99898494242789,3.64060532336808,5.6251167793572,6.18914093472199,5.81711686567114,3.99700165331069,4.84371661048726,6.6911590484369,5.33426345524454,4.4772902720527
1794,4.99862055217363,6.13778244253031,6.28903224461065,3.28143592832056,5.25732815079255,6.86139445440414,5.72304653854617,5.19432742492773,4.57495946654421,3.73837037492339,4.87291175483702,6.04682322374171,5.1036670030558,6.34137833614232,6.05124252425394,6.22764101376844,1.99898494242789,3.64060532336808,5.6251167793572,6.18914093472199,5.81711686567114,3.99700165331069,4.84371661048726,6.6911590484369,5.33426345524454,4.4772902720527
1797,4.99862055217363,6.13778244253031,6.28903224461065,3.28143592832056,5.25732815079255,6.86139445440414,5.72304653854617,5.19432742492773,4.57495946654421,3.73837037492339,4.87291175483702,6.04682322374171,5.1036670030558,6.34137833614232,6.05124252425394,6.22764101376844,1.9990864481851,3.64060532336808,5.6251167793572,6.18914093472199,5.81719796959415,3.99700165331069,4.84371661048726,6.6911590484369,5.33426345524454,4.4772902720527
1800,4.99862055217363,6.13778244253031,6.28903224461065,3.28143592832056,5.25732815079255,6.86139445440414,5.72304653854617,5.19432742492773,4.57495946654421,3.73837037492339,4.87291175483702,6.04682322374171,5.1036670030558,6.34142682347206,6.05172739755141,6.22764101376844,1.9990864481851,3.64060532336808,5.6251167793572,6.18914093472199,5.81719796959415,3.99700165331069,4.84371661048726,6.6911590484369,5.33426345524454,4.4772902720527
1803,4.99862055217363,6.13778244253031,6.28903224461065,3.28264468931087,5.25732815079255,6.86139445440414,5.72304653854617,5.19432742492773,4.57495946654421,3.73837037492339,4.87291175483702,6.04682322374171,5.1036670030558,6.34142682347206,6.05207165759261,6.22764101376844,1.9990864481851,3.64060532336808,5.6251167793572,6.18914093472199,5.81719796959415,3.99700165331069,4.84371661048726,6.6911590484369,5.33426345524454,4.4772902720527
1806,4.99862055217363,6.13778244253031,6.28916324289967,3.28264468931087,5.25732815079255,6.86139445440414,5.72304653854617,5.19432742492773,4.57495946654421,3.73837037492339,4.87291175483702,6.04682322374171,5.1036670030558,6.34142682347206,6.05207165759261,6.22771205545335,1.9990864481851,3.64060532336808,5.6251167793572,6.18914093472199,5.81719796959415,3.99700165331069,4.84371661048726,6.6911590484369,5.33426345524454,4.4772902720527
1809,4.99862055217363,6.13778244253031,6.28916324289967,3.28264468931087,5.25732815079255,6.86139445440414,5.72304653854617,5.19432742492773,4.57660039634493,3.73837037492339,4.87291175483702,6.04682322374171,5.1036670030558,6.34142682347206,6.05207165759261,6.22771205545335,1.9990864481851,3.6409506224641,5.6251167793572,6.18914093472199,5.81719796959415,3.99700165331069,4.84371661048726,6.6911590484369,5.33426345524454,4.4772902720527
1812,4.99862055217363,6.13778244253031,6.28916324289967,3.28377579108319,5.25732815079255,6.86139445440414,5.72304653854617,5.19432742492773,4.57660039634493,3.73837037492339,4.87291175483702,6.04682322374171,5.10400854854696,6.34142682347206,6.05207165759261,6.22771205545335,1.9990864481851,3.6409506224641,5.62561174386593,6.18914093472199,5.81719796959415,3.99700165331069,4.84371661048726,6.6911590484369,5.33426345524454,4.4772902720527
1815,4.99862055217363,6.13778244253031,6.28916324289967,3.28377579108319,5.25732815079255,6.86139445440414,5.72304653854617,5.19432742492773,4.57660039634493,3.73837037492339,4.87325063342712,6.04682322374171,5.10400854854696,6.34142682347206,6.05207165759261,6.22771205545335,1.9990864481851,3.6409506224641,5.62561174386593,6.18914093472199,5.81728088292802,3.99700165331069,4.84371661048726,6.6911590484369,5.33426345524454,4.4772902720527
1818,4.99904608826148,6.13778244253031,6.28916324289967,3.28377579108319,5.25732815079255,6.8623345748691,5.72304653854617,5.19432742492773,4.57660039634493,3.73837037492339,4.87325063342712,6.04682322374171,5.10400854854696,6.34142682347206,6.05207165759261,6.22771205545335,1.99917780336659,3.6409506224641,5.62561174386593,6.18914093472199,5.81728088292802,3.99700165331069,4.84371661048726,6.6911590484369,5.33426345524454,4.4772902720527
1821,4.99904608826148,6.13819088112845,6.28916324289967,3.28377579108319,5.25732815079255,6.8623345748691,5.72304653854617,5.19432742492773,4.57660039634493,3.74019978130532,4.87325063342712,6.04682322374171,5.10400854854696,6.34142682347206,6.05207165759261,6.22771205545335,1.99917780336659,3.6410571383349,5.62561174386593,6.18914093472199,5.81728088292802,3.99700165331069,4.84371661048726,6.6911590484369,5.33426345524454,4.4772902720527
1824,4.99904608826148,6.13819088112845,6.28916324289967,3.28377579108319,5.25732815079255,6.86238652968253,5.72336975123121,5.19432742492773,4.57660039634493,3.74019978130532,4.87325063342712,6.04691723578821,5.10400854854696,6.34142682347206,6.05207165759261,6.22771205545335,1.99917780336659,3.6410571383349,5.62561174386593,6.18914093472199,5.81728088292802,3.99700165331069,4.84371661048726,6.6911590484369,5.33426345524454,4.4772902720527
1827,4.999630743086,6.13819088112845,6.28916324289967,3.28377579108319,5.25732815079255,6.86238652968253,5.72336975123121,5.19432742492773,4.57660039634493,3.74019978130532,4.87325063342712,6.04691723578821,5.10400854854696,6.34142682347206,6.05207165759261,6.22771205545335,1.99917780336659,3.6410571383349,5.62561174386593,6.18914093472199,5.81728088292802,3.99700165331069,4.84371661048726,6.6911590484369,5.33426345524454,4.4772902720527
1830,4.999630743086,6.13819088112845,6.28916324289967,3.28377579108319,5.25791116976341,6.86238652968253,5.72336975123121,5.19432742492773,4.57660039634493,3.74019978130532,4.87325063342712,6.04691723578821,5.10400854854696,6.34142682347206,6.05207165759261,6.22771205545335,1.99917780336659,3.6410571383349,5.62561174386593,6.18914093472199,5.81728088292802,3.99700165331069,4.84371661048726,6.6911590484369,5.33426345524454,4.4772902720527
1833,4.999630743086,6.13819088112845,6.28916324289967,3.28377579108319,5.25791116976341,6.86238652968253,5.72336975123121,5.19638374593549,4.57660039634493,3.74019978130532,4.87325063342712,6.04691723578821,5.10400854854696,6.34287309075618,6.05207165759261,6.22771205545335,1.99926002302993,3.6410571383349,5.62561174386593,6.18914093472199,5.81728088292802,3.99700165331069,4.84371661048726,6.6911590484369,5.33426345524454,4.4772902720527
1836,4.999630743086,6.13819088112845,6.28916324289967,3.28377579108319,5.25791116976341,6.86238652968253,5.72336975123121,5.19638374593549,4.57660039634493,3.74019978130532,4.87335516873734,6.04691723578821,5.10400854854696,6.34287309075618,6.05207165759261,6.22771205545335,1.99926002302993,3.6410571383349,5.62561174386593,6.18914093472199,5.81728088292802,3.99700165331069,4.84371661048726,6.6911590484369,5.33460296128801,4.4772902720527
1839,4.999630743086,6.13819088112845,6.28916324289967,3.28377579108319,5.25791116976341,6.86238652968253,5.72336975123121,5.19638374593548,4.57660039634493,3.74019978130532,4.87335516873734,6.04691723578821,5.10400854854696,6.34287309075618,6.05207165759261,6.22771205545335,1.99926002302993,3.6410571383349,5.62599262828734,6.18914093472199,5.81728088292802,3.99700165331069,4.84371661048726,6.69150314108996,5.33460296128801,4.4772902720527
1842,4.999630743086,6.13819088112845,6.28916324289967,3.28377579108319,5.25791116976341,6.86238652968253,5.72336975123121,5.19638374593548,4.57660039634493,3.74019978130532,4.87335516873734,6.04743263071778,5.10400854854696,6.34287309075618,6.05207165759261,6.22771205545335,1.99926002302993,3.6410571383349,5.62625924738234,6.18914093472199,5.81728088292802,3.99700165331069,4.84371661048726,6.69150314108996,5.33460296128801,4.4772902720527
1845,4.999630743086,6.13875204527818,6.28916324289967,3.28377579108319,5.25791116976341,6.86238652968253,5.72336975123121,5.19638374593548,4.57660039634493,3.74019978130532,4.87335516873734,6.04743263071778,5.10400854854696,6.34287309075618,6.05207165759261,6.22771205545335,1.99926002302993,3.64113295707653,5.62625924738234,6.18914093472199,5.81728088292802,3.99700165331069,4.84371661048726,6.69150314108996,5.33460296128801,4.4772902720527
1848,4.999630743086,6.13875204527818,6.28916324289967,3.28468067250105,5.25791116976341,6.86238652968253,5.72336975123121,5.19638374593548,4.57660039634493,3.74019978130532,4.87335516873734,6.04743263071778,5.10400854854696,6.34287309075618,6.05207165759261,6.22771205545335,1.99926002302993,3.64113295707653,5.62625924738234,6.18914093472199,5.81728088292802,3.99700165331069,4.84422150628099,6.69150314108996,5.33460296128801,4.4772902720527
1851,4.999630743086,6.13875204527818,6.28916324289967,3.28468067250105,5.25791116976341,6.86238652968253,5.72336975123121,5.19638374593548,4.57660039634493,3.74019978130532,4.87335516873734,6.04743263071778,5.10400854854696,6.34287309075618,6.05207165759261,6.22796759980251,1.99926002302993,3.64113295707653,5.62625924738234,6.18956171732849,5.81728088292802,3.99700165331069,4.84422150628099,6.69150314108996,5.33460296128801,4.4772902720527
1854,4.999630743086,6.13875204527818,6.28916324289967,3.28468067250105,5.258044935026,6.86238652968253,5.72336975123121,5.19638374593548,4.57660039634493,3.74019978130532,4.87335516873734,6.04743263071778,5.10400854854696,6.34287309075618,6.05207165759261,6.22796759980251,1.99926002302993,3.64113295707653,5.62625924738234,6.18956171732849,5.81731483353237,3.99700165331069,4.84422150628099,6.6915678914416,5.33460296128801,4.4772902720527
1857,4.999630743086,6.13875204527818,6.28916324289967,3.28468067250105,5.258044935026,6.86238652968253,5.72336975123121,5.19638374593548,4.57660039634493,3.74093006399908,4.87335516873734,6.04743263071778,5.10400854854696,6.34287309075618,6.05207165759261,6.22796759980251,1.99926002302993,3.64113295707653,5.62625924738234,6.18956171732849,5.81731483353237,3.99700165331069,4.84422150628099,6.6915678914416,5.33460296128801,4.4772902720527
1860,4.999630743086,6.13875204527818,6.28916324289967,3.28468067250105,5.258044935026,6.86238652968253,5.72336975123121,5.19638374593548,4.57660039634493,3.74093006399908,4.87335516873734,6.04743263071778,5.10400854854696,6.34287309075618,6.05207165759261,6.22807035718481,1.99933402072694,3.64113295707653,5.62625924738234,6.18956171732849,5.81731483353237,3.99700165331069,4.84422150628099,6.6915678914416,5.33460296128801,4.4772902720527
1863,4.99992252011424,6.13875204527818,6.28916324289967,3.28468067250105,5.258044935026,6.86305795426223,5.72336975123121,5.19638374593548,4.57660039634493,3.74093006399908,4.87335516873734,6.04743263071778,5.10400854854696,6.34287309075618,6.05207165759261,6.22807035718481,1.99933402072694,3.64113295707653,5.62625924738234,6.18956171732849,5.81731483353237,3.99700165331069,4.84422150628099,6.6915678914416,5.33464843460909,4.4772902720527
1866,4.99992252011424,6.13903209908275,6.28916324289967,3.28468067250105,5.258044935026,6.86305795426223,5.72336975123121,5.19638374593548,4.57660039634493,3.74093006399908,4.87335516873734,6.04743263071778,5.10400854854696,6.34287309075618,6.05207165759261,6.22807035718481,1.99933402072694,3.64113295707653,5.62649443404465,6.18956171732849,5.81731483353237,3.99700165331069,4.84422150628099,6.69163086822044,5.33464843460909,4.4772902720527
1869,4.99992252011424,6.13903209908275,6.28916324289967,3.28468067250105,5.258044935026,6.86305795426223,5.72336975123121,5.19638374593548,4.57660039634493,3.74093006399908,4.87335516873734,6.04743263071778,5.10400854854696,6.34287309075618,6.05207165759261,6.22807035718481,1.99946055678882,3.64113295707653,5.62649443404465,6.18956171732849,5.81731483353237,3.99700165331069,4.84422150628099,6.69163086822044,5.33464843460909,4.4772902720527
1872,5.00015476941447,6.13903209908275,6.28916324289967,3.28468067250105,5.258044935026,6.86305795426223,5.72336975123121,5.19638374593548,4.57660039634493,3.74093006399908,4.87335516873734,6.04743263071778,5.10400854854696,6.34287309075618,6.05207165759261,6.22807035718481,1.99946055678882,3.64113295707653,5.62649443404465,6.18956171732849,5.81731483353237,3.99700165331069,4.84422150628099,6.69163086822044,5.33464843460909,4.4772902720527
1875,5.00015476941447,6.13903209908275,6.28916324289967,3.28468067250105,5.258044935026,6.86305795426223,5.72336975123121,5.19638374593548,4.57660039634493,3.74093006399908,4.87335516873734,6.04743263071778,5.10400854854696,6.34287309075618,6.05207165759261,6.22807035718481,1.99946055678882,3.64113295707653,5.62666536238615,6.18956171732849,5.81731938086447,3.99700165331069,4.84422150628099,6.69163086822044,5.33464843460909,4.4772902720527
1878,5.00015476941447,6.13903209908275,6.28916324289967,3.28468067250105,5.258044935026,6.86311035689508,5.72336975123121,5.19638374593548,4.57893029631735,3.74093006399908,4.87335516873734,6.04743263071778,5.10400854854696,6.34287309075618,6.05207165759261,6.22807433909183,1.99946055678882,3.64113295707653,5.62666536238615,6.18956171732849,5.81731938086447,3.99700165331069,4.84422150628099,6.69163086822044,5.33464843460909,4.4772902720527
1881,5.00015476941447,6.13925501690644,6.28916324289967,3.28468067250105,5.258044935026,6.86311035689508,5.72336975123121,5.19638374593548,4.57893029631735,3.74093006399908,4.87335516873734,6.04743263071778,5.10400854854696,6.34287309075618,6.05207165759261,6.22807433909183,1.99946055678882,3.64113295707653,5.62666536238615,6.18956171732849,5.81731938086447,3.99700165331069,4.84422150628099,6.69163086822044,5.33464888934231,4.4772902720527
1884,5.00015476941447,6.13925501690644,6.29120960195626,3.28468067250105,5.258044935026,6.86311035689508,5.72336975123121,5.19638374593548,4.57893029631735,3.74093006399908,4.87335516873734,6.04743263071778,5.10400854854696,6.34287309075618,6.05207165759261,6.22807433909183,1.99946055678882,3.64113295707653,5.62666536238615,6.18956171732849,5.8173194263378,3.99700165331069,4.84422150628099,6.69163086822044,5.33464888934231,4.4772902720527
1887,5.00015476941447,6.13925501690644,6.29120960195626,3.28468067250105,5.258044935026,6.86311035689508,5.72336975123121,5.19638374593548,4.57893029631735,3.74093006399908,4.87335516873734,6.04743263071778,5.10400854854696,6.34487771579126,6.05266987452773,6.22807433909183,1.99951450110994,3.64113295707653,5.62666536238615,6.18956171732849,5.8173194263378,3.99700165331069,4.84422150628099,6.69163086822044,5.33464888934231,4.4772902720527
1890,5.00015476941447,6.13925501690644,6.29120960195626,3.28468067250105,5.258044935026,6.86311035689508,5.72336975123121,5.19638374593548,4.57893029631735,3.74093006399908,4.87335516873734,6.04743263071778,5.10400854854696,6.34487771579126,6.05266987452773,6.22807433909183,1.99951450110994,3.64113295707653,5.6267850122252,6.18956171732849,5.8173194263378,3.99730148797962,4.84422150628099,6.69163086822044,5.33464889388964,4.4772902720527
1893,5.00015476941447,6.13925501690644,6.29120960195626,3.28563756763257,5.258044935026,6.86311035689508,5.72336975123121,5.19737854479721,4.57893029631735,3.74093006399908,4.87335516873734,6.04743263071778,5.10400854854696,6.34487771579126,6.05266987452773,6.22807433909183,1.99951450110994,3.64138575851926,5.6267850122252,6.18956171732849,5.8173194263378,3.99730148797962,4.84422150628099,6.69163086822044,5.33464889388964,4.4772902720527
1896,5.00034487597028,6.13925501690644,6.29120960195626,3.28563756763257,5.258044935026,6.86311035689508,5.72336975123121,5.19737854479721,4.57893029631735,3.74093006399908,4.87335516873734,6.04743263071778,5.10400854854696,6.34487771579126,6.05266987452773,6.22807433909183,1.99951450110994,3.64138575851926,5.6267850122252,6.18956171732849,5.8173194263378,3.99730148797962,4.84422150628099,6.69166032456543,5.33464889388964,4.4772902720527
1899,5.00047795055935,6.13925501690644,6.29120960195626,3.28563756763257,5.258044935026,6.86311035689508,5.72336975123121,5.19737854479721,4.57893029631735,3.74093006399908,4.87335516873734,6.04762207131635,5.10400854854696,6.34493753748477,6.05266987452773,6.22807433909183,1.99951450110994,3.64138575851926,5.6267850122252,6.18956171732849,5.8173194263378,3.99730148797962,4.84422150628099,6.69166032456543,5.33464889388964,4.4772902720527
1902,5.00047795055935,6.13925501690644,6.29120960195626,3.28563756763257,5.258044935026,6.86311035689508,5.72336975123121,5.19821412730654,4.57893029631735,3.74093006399908,4.87335516873734,6.04762207131635,5.10441671902305,6.34493753748477,6.05266987452773,6.22807433909183,1.99951450110994,3.64138575851926,5.6267850122252,6.18994464523281,5.8173194263378,3.99730148797962,4.84422150628099,6.69166032456543,5.33464889388964,4.4772902720527
1905,5.00047795055935,6.13925501690644,6.29120960195626,3.28563756763257,5.258044935026,6.86316161906943,5.72336975123121,5.19821412730654,4.57893029631735,3.74093006399908,4.87335516873734,6.04762207131635,5.10441671902305,6.34493753748477,6.05266987452773,6.2280743789109,1.99951450110994,3.64138575851926,5.6267850122252,6.18994464523281,5.8173194263378,3.99730148797962,4.84422150628099,6.69166032456543,5.33464889388964,4.4772902720527
1908,5.00047795055935,6.13925501690644,6.29120960195626,3.28563756763257,5.258044935026,6.86316161906943,5.72336975123121,5.19821412730654,4.57893029631735,3.74093006399908,4.87367767854417,6.04762207131635,5.10441671902305,6.34493753748477,6.05266987452773,6.2280743789109,1.99951450110994,3.64138575851926,5.6267850122252,6.18994464523281,5.8173194263378,3.99730148797962,4.84422150628099,6.69166032456543,5.33464889388964,4.47758112658464
1911,5.00057622898913,6.13925501690644,6.29303111595215,3.28563756763257,5.258044935026,6.86316161906943,5.72336975123121,5.19821412730654,4.57893029631735,3.74093006399908,4.87367767854417,6.04762207131635,5.10441671902305,6.34493753748477,6.05266987452773,6.2280743789109,1.99951450110994,3.64138575851926,5.6267850122252,6.18994464523281,5.8173194263378,3.99730148797962,4.84422150628099,6.69166032456543,5.33464889388964,4.47758112658464
1914,5.00057622898913,6.13925501690644,6.29303111595215,3.28563756763257,5.258044935026,6.86316161906943,5.72336975123121,5.19839627870613,4.57893029631735,3.74093006399908,4.87367767854417,6.04762207131635,5.10441671902305,6.34493753748477,6.05266987452773,6.2280743789109,1.99951450110994,3.64138575851926,5.6267850122252,6.18994464523281,5.8173194263378,3.99757133918166,4.84422150628099,6.69166032456543,5.33464889388964,4.4778428956634
1917,5.00057622898913,6.13925501690644,6.29303111595215,3.28563756763257,5.258044935026,6.86316161906943,5.7237250900457,5.19839627870613,4.57893029631735,3.74168597882896,4.87367767854417,6.04762207131635,5.10441671902305,6.34493753748477,6.05266987452773,6.2280743789109,1.99951450110994,3.64138575851926,5.62691000553746,6.18994464523281,5.8173194263378,3.99757133918166,4.84422150628099,6.69166032456543,5.33464889388964,4.4778428956634
1920,5.00057622898913,6.13925501690644,6.29303111595215,3.28563756763257,5.25831756003849,6.86316161906943,5.7237250900457,5.19839627870613,4.57893029631735,3.74168597882896,4.87367767854417,6.04762207131635,5.10441671902305,6.34493753748477,6.05266987452773,6.2280743789109,1.99951450110994,3.64138575851926,5.62691000553746,6.18994464523281,5.8173194263378,3.99757133918166,4.84446341346591,6.69166032456543,5.33464889388964,4.4778428956634
1923,5.00057622898913,6.13925501690644,6.29303111595215,3.28563756763257,5.25831756003849,6.86316161906943,5.7237250900457,5.19839627870613,4.57893029631735,3.74168597882896,4.87367767854417,6.04762207131635,5.10441671902305,6.34493753748477,6.05266987452773,6.2280743789109,1.99951450110994,3.64138575851926,5.62691000553746,6.18995714456403,5.8173194263378,3.99757133918166,4.84446341346591,6.69166032456543,5.33464889388964,4.4778428956634
1926,5.00057622898913,6.13925501690644,6.29303111595215,3.28563756763257,5.25831756003849,6.86316161906943,5.7237250900457,5.19839627870613,4.57893029631735,3.74168597882896,4.87367767854417,6.04762207131635,5.10441671902305,6.34493753748477,6.05266987452773,6.22814997039389,1.99951450110994,3.64138575851926,5.62691000553746,6.18995714456403,5.8173194263378,3.99757133918166,4.84446341346591,6.69166032456543,5.33464889388964,4.4778428956634
1929,5.00057622898913,6.13965954278042,6.29303111595215,3.28563756763257,5.25831756003849,6.86316161906943,5.7237250900457,5.19839627870613,4.57893029631735,3.74168597882896,4.87367767854417,6.04762207131635,5.10441671902305,6.34493753748477,6.05309460855167,6.22814997039389,1.99951450110994,3.64138575851926,5.62691000553746,6.18995714456403,5.8173194263378,3.99757133918166,4.84446341346591,6.69166032456543,5.33464889388964,4.4778428956634
1932,5.00057622898913,6.13965954278042,6.29303111595215,3.28563756763257,5.25831756003849,6.86316161906943,5.7237250900457,5.19839627870613,4.57893029631735,3.74168597882896,4.87367767854417,6.04762207131635,5.10441671902305,6.34493753748477,6.05339192236842,6.22814997039389,1.99956305099894,3.64138575851926,5.62691000553746,6.18995714456403,5.8173194263378,3.99757133918166,4.84446341346591,6.69166032456543,5.33510981544238,4.4778428956634
1935,5.00057622898913,6.13965954278042,6.29303111595215,3.28563756763257,5.25831756003849,6.86338497982718,5.7237250900457,5.19839627870613,4.57893029631735,3.74168597882896,4.87367767854417,6.04762207131635,5.10441671902305,6.34500974226884,6.05339192236842,6.22814997039389,1.99956305099894,3.64138575851926,5.62691000553746,6.18995714456403,5.8173194263378,3.99757133918166,4.84446341346591,6.69166032456543,5.33510981544238,4.4778428956634
1938,5.00057622898913,6.13965954278042,6.29303111595215,3.28563756763257,5.25831756003849,6.86338497982718,5.7237250900457,5.19839627870613,4.57893029631735,3.74168597882896,4.87367767854417,6.04762207131635,5.10441671902305,6.34500974226884,6.05339192236842,6.22814997039389,1.99956305099894,3.64148079772165,5.6270033600047,6.19000323671931,5.8173194263378,3.99757133918166,4.84446341346591,6.69166032456543,5.33510981544238,4.4778428956634
1941,5.00057622898913,6.13965954278042,6.29303111595215,3.28563756763257,5.25831756003849,6.86338497982718,5.7237250900457,5.19839627870613,4.57893029631735,3.74169353797726,4.87367767854417,6.04762207131635,5.10441671902305,6.34500974226884,6.05339192236842,6.22814997039389,1.99956305099894,3.64148079772165,5.6270033600047,6.19000323671931,5.8173194263378,3.99757133918166,4.84455435703672,6.69166032456543,5.33510981544238,4.4778428956634
1944,5.00057622898913,6.13965954278042,6.29303111595215,3.28563756763257,5.25831756003849,6.86338497982718,5.7237250900457,5.19839627870613,4.57893029631735,3.74169353797726,4.87367767854417,6.04762207131635,5.10441671902305,6.34500974226884,6.05339192236842,6.22815072630872,1.99956305099894,3.64148079772165,5.6270033600047,6.19000323671931,5.8173194263378,3.99757133918166,4.84455435703672,6.69166032456543,5.33510981544238,4.4778428956634
1947,5.00057622898913,6.13965954278042,6.29303111595215,3.28563756763257,5.25831756003849,6.86341158345015,5.7237250900457,5.19839627870613,4.57893029631735,3.74169353797726,4.87367767854417,6.04788810754609,5.10441671902305,6.34500974226884,6.05339192236842,6.22815072630872,1.99960674589905,3.64148079772165,5.6270033600047,6.19000323671931,5.8173194263378,3.99757133918166,4.84455435703672,6.69166032456543,5.33510981544238,4.4778428956634
1950,5.00057622898913,6.13965954278042,6.29303111595215,3.28563756763257,5.25831756003849,6.86341158345015,5.7237250900457,5.19839627870613,4.57893029631735,3.74169353797726,4.87367767854417,6.04788810754609,5.10456930462791,6.34500974226884,6.05339192236842,6.22815072630872,1.99960674589905,3.64152462983162,5.6270033600047,6.19000323671931,5.81793063868494,3.99757133918166,4.84455435703672,6.69166032456543,5.33510981544238,4.4778428956634
1953,5.00057622898913,6.13965954278042,6.29303111595215,3.28563756763257,5.25831756003849,6.86341158345015,5.7237250900457,5.19839627870613,4.57893029631735,3.74169361356874,4.87367767854417,6.04788810754609,5.10456930462791,6.34500974226884,6.05339192236842,6.22815072630872,1.99960674589905,3.64152462983162,5.6270033600047,6.19000323671931,5.81793063868494,3.99757133918166,4.84455435703672,6.69166032456543,5.33510981544238,4.4778428956634
1956,5.00057622898913,6.13965954278042,6.29303111595215,3.28563756763257,5.25831756003849,6.86341158345015,5.7237250900457,5.19839627870613,4.57893029631735,3.74169361356874,4.87367767854417,6.04788810754609,5.10456930462791,6.34500974226884,6.05366838375327,6.22815072630872,1.99960674589905,3.64152462983162,5.6270033600047,6.19013434972902,5.81793063868494,3.99757133918166,4.84455435703672,6.69166032456543,5.33510981544238,4.4778428956634
1959,5.00057622898913,6.13965954278042,6.29303111595215,3.28563756763257,5.25831756003849,6.86341158345015,5.7237250900457,5.19839627870613,4.57893029631735,3.74169361356874,4.87367767854417,6.04788810754609,5.10456930462791,6.34503738840733,6.05366838375327,6.22815072630872,1.99960674589905,3.64152462983162,5.62712399799797,6.19013434972902,5.81793063868494,3.99757133918166,4.84455435703672,6.69208211021776,5.33510981544238,4.4778428956634
1962,5.00057622898913,6.13965954278042,6.29303111595215,3.28640308373779,5.25831756003849,6.86341158345015,5.7237250900457,5.19839627870613,4.57893029631735,3.74169361356874,4.87367767854417,6.04788810754609,5.10456930462791,6.34503738840733,6.05366838375327,6.22815072630872,1.99960674589905,3.64152462983162,5.62712399799797,6.19014641352835,5.81793063868494,3.9978142052635,4.84455435703672,6.69208211021776,5.33510981544238,4.4778428956634
1965,5.00057622898913,6.13965954278042,6.29303111595215,3.28640308373779,5.25831756003849,6.86341158345015,5.7237250900457,5.19839627870613,4.57893029631735,3.74169361356874,4.87367767854417,6.04788810754609,5.10456930462791,6.34503738840733,6.05366838375327,6.2286859467525,1.99960674589905,3.64152462983162,5.62712399799797,6.19014641352835,5.81793063868494,3.9978142052635,4.84459630024012,6.69208211021776,5.33510981544238,4.4778428956634
1968,5.00057622898913,6.13965954278042,6.29303111595215,3.28640308373779,5.25831756003849,6.86341158345015,5.7237250900457,5.19839627870613,4.57893029631735,3.74169361356874,4.87367767854417,6.04788810754609,5.10456930462791,6.34503738840733,6.05366838375327,6.2286859467525,1.99960674589905,3.64152462983162,5.62712399799797,6.19014641352835,5.81793063868494,3.9978142052635,4.84459630024012,6.69208211021776,5.33510981544238,4.4778428956634
1971,5.00057622898913,6.13965954278042,6.29303111595215,3.28701549662197,5.25831756003849,6.86341158345015,5.7237250900457,5.19839627870613,4.57997133772606,3.74169361356874,4.87367767854417,6.04788810754609,5.10461724371223,6.34503738840733,6.05366838375327,6.2286859467525,1.99960674589905,3.64152462983162,5.62712399799797,6.19014641352835,5.81793063868494,3.9978142052635,4.84459630024012,6.69208211021776,5.33510981544238,4.4778428956634
1974,5.00057622898913,6.13965954278042,6.29303111595215,3.28701549662197,5.25831756003849,6.86341158345015,5.7237250900457,5.19839627870613,4.57997133772606,3.74169361356874,4.87367767854417,6.04788810754609,5.10461724371223,6.34503738840733,6.05366838375327,6.2286859467525,1.99960674589905,3.64152462983162,5.62720965097319,6.19014641352835,5.81793063868494,3.99803278473715,4.84459630024012,6.69208211021776,5.33510981544238,4.4778428956634
1977,5.00057622898913,6.13965954278042,6.29303111595215,3.28701549662197,5.25834416366146,6.86341158345015,5.72389965976474,5.19839627870613,4.57997133772606,3.74169361356874,4.87367767854417,6.04788810754609,5.10461724371223,6.34503738840733,6.05366838375327,6.2286859467525,1.99960674589905,3.64152462983162,5.62720965097319,6.19014641352835,5.81793063868494,3.99803278473715,4.84459630024012,6.69208211021776,5.33510981544238,4.4778428956634
1980,5.00071047291545,6.13965954278042,6.29303111595215,3.28701549662197,5.25834416366146,6.86341158345015,5.72389965976474,5.19839627870613,4.57997133772606,3.74282027677654,4.87367767854417,6.04788810754609,5.10461724371223,6.34593309109635,6.05366838375327,6.2286859467525,1.99960674589905,3.64152462983162,5.62720965097319,6.19014641352835,5.81793063868494,3.99803278473715,4.84459630024012,6.69208211021776,5.33510981544238,4.4778428956634
1983,5.00071047291545,6.13965954278042,6.29303111595215,3.28701549662197,5.25834416366146,6.86344584506937,5.72389965976474,5.19839627870613,4.57997133772606,3.74282027677654,4.87367767854417,6.04788810754609,5.10461724371223,6.34593309109635,6.05366838375327,6.2286859467525,1.99960674589905,3.64152462983162,5.62720965097319,6.1901932386923,5.81793063868494,3.99803278473715,4.84459630024012,6.69208211021776,5.33510981544238,4.47829052078807
1986,5.00071047291545,6.13965954278042,6.29303111595215,3.28701549662197,5.25834416366146,6.86344584506937,5.72389965976474,5.19839627870613,4.57997133772606,3.74282027677654,4.8738139676775,6.04788810754609,5.10461724371223,6.34593309109634,6.05366838375327,6.2286859467525,1.99964607130914,3.64152462983162,5.62720965097319,6.1901932386923,5.81793063868494,3.99803278473715,4.84459630024012,6.69208211021776,5.33510981544238,4.47829052078807
1989,5.00071047291545,6.13965954278042,6.29303111595215,3.28701549662197,5.25834416366146,6.86344584506937,5.72389965976474,5.19839627870613,4.57997133772606,3.74282027677654,4.8738139676775,6.04791747488009,5.10461724371223,6.34593309109634,6.05366838375327,6.2286859467525,1.99964607130914,3.64152462983162,5.62720965097319,6.1901932386923,5.81793063868494,3.99840655563709,4.84459630024012,6.69208211021776,5.33510981544238,4.47829052078807
1992,5.00071047291545,6.13965954278042,6.29303111595215,3.28760953107018,5.25834416366146,6.86344584506937,5.72389965976474,5.19839627870613,4.57997133772606,3.74282027677654,4.8738139676775,6.04791747488009,5.10463938320053,6.34593309109634,6.05366838375327,6.2286859467525,1.99964607130914,3.64152462983162,5.62720965097319,6.1901932386923,5.81793063868494,3.99840655563709,4.84459630024012,6.69208211021776,5.33510981544238,4.47829052078807
1995,5.00071047291545,6.13965954278042,6.29303111595215,3.28760953107018,5.25834416366146,6.86344584506937,5.72389965976474,5.20011824185885,4.57997133772606,3.74282027677654,4.8738139676775,6.04791747488009,5.10463938320053,6.34593309109634,6.05366838375327,6.2286859467525,1.99964607130914,3.64152462983162,5.62720965097319,6.1901932386923,5.81793063868494,3.99840655563709,4.84459630024012,6.69210273931461,5.33510981544238,4.47865309713905
1998,5.00071047291545,6.13965954278042,6.29303111595215,3.28760953107018,5.25834416366146,6.86344584506937,5.72389965976474,5.20011824185885,4.57997133772606,3.74328291514453,4.8738139676775,6.04791747488009,5.10463938320053,6.34593309109634,6.05366838375327,6.2286859467525,1.99964607130914,3.64157371704289,5.62720965097319,6.1901932386923,5.81859324285126,3.99840655563709,4.84459630024012,6.69210273931461,5.33510981544238,4.47865309713905


==> pbank.csv <==
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
1,0.2,0.8,0.4,0.2,0.5,1,0.8,0.8,0.4,0.4,0.4,0.6,0.8,1,0.6,0.4,0.2,0.6,0.4,0.6,1,0.4,1,0.6,0.4,0.2
2,0.52,1.53196425863708,0.84,0.4,0.96,1.88,1.52,1.56,0.84,0.755761461102458,0.82,1.23,1.58,1.9,1.22,0.8,0.38,1.21338878504294,0.8,1.18,1.73134501033116,0.76,1.93414352302232,1.18,0.88,0.4
3,0.905196425863708,1.8391070724564,1.312,0.604,1.391,2.56691779474342,2.174,2.13328906284429,1.302,0.951522922204915,1.25933887850429,1.78809525380367,2.32072940975218,2.59213754945357,1.81713450103312,1.19557614611025,0.542,1.65751702485165,1.196,1.752,2.15269002066232,1.084,2.52109885306721,1.742,1.3161369084788,0.6
4,1.27423998482458,2.20882680405929,1.79412890628443,0.8134,1.79160952538037,2.99882672264185,2.77127294097522,2.35862648489487,1.76121375494536,1.14995722714045,1.69915669313903,2.23395479826695,2.78399780852661,3.10194257005018,2.30057100168753,1.57117082371971,0.6878,1.88893758505658,1.5866,2.18360632315805,2.56391880985715,1.28382684034524,2.94608777352966,2.2874,1.56797261323475,0.8
5,1.61273334204732,2.56304267006285,2.25057866414547,1.02684137549454,2.15668310013099,3.36532280558521,3.29541813363284,2.5896921999223,2.00181480845349,1.35059894467567,2.11813478233078,2.62771877532824,3.0643967883295,3.54538961533063,2.64590999243429,1.92904946406179,0.81902,2.09133028398131,1.95772063231581,2.56208381665109,2.80537245967017,1.45843578712699,3.16753546642276,2.81732,1.80475732819288,1
6,1.92174988699793,2.88793580192704,2.68449001772316,1.22165458124098,2.48811835763762,3.71028553641601,3.74277418573922,2.82171902075511,2.22283761836474,1.55261651124361,2.51545433249584,2.98384398511959,3.30990430029144,3.78693450244656,2.95569106288817,2.27120441212317,0.937118,2.25969368506331,2.30834482428617,2.90546070633982,3.01821435478515,1.63304473390874,3.36120622841383,3.26179618851539,2.01925164624633,1.2
7,2.20504705473286,3.18453646171721,3.09821291802635,1.39960742682926,2.78887908462205,4.02604174931083,4.12520977862052,3.03522546127505,2.42287255826353,1.73855395389535,2.88987826775258,3.30837899442613,3.51812067774691,4.00807865237602,3.23181942356044,2.59934562203522,1.0434062,2.41268145686508,2.63256706648584,3.22701154343112,3.22527141818037,1.80765368069049,3.52231415548922,3.48297962883849,2.22737472844954,1.4
8,2.4645907594158,3.4564511156083,3.49191417235122,1.56197319728976,3.06194116714025,4.3143624108576,4.34275172778305,3.23199020797037,2.60673238489137,1.9099590510674,3.24215858666383,3.60315009412203,3.705868533382,4.20779975624774,3.49588080398328,2.91326645522123,1.13906558,2.55073450962584,2.91379606376705,3.52344722000923,3.4283260870124,1.98226262747224,3.66870905262523,3.695994425072,2.43273672222103,1.6
9,2.70229488423765,3.70556668987521,3.86592177591314,1.71025179632094,3.30986794312441,4.57839344509789,4.50619838635594,3.41314180290821,2.77564046394534,2.06780278258577,3.57301617896003,3.87093857644055,3.8631598379884,4.39239723974078,3.74781189593225,3.21293571480585,1.225159022,2.67665191110535,3.16160140914506,3.78377214501594,3.62989794897632,2.15687157425398,3.80081282941864,3.90231404501212,2.63518696048489,1.8
10,2.92000243246367,3.93372017035722,4.22064377861264,1.84576548345129,3.53498821214358,4.82005192664165,4.64313064623994,3.58002279550307,2.93112844715284,2.21325016472085,3.88337975217457,4.11430220881784,4.00212189164223,4.56291734490384,3.98847356700753,3.49842242158384,1.3026431198,2.79139293990162,3.38172960540435,4.01449305828193,3.82996560654209,2.33148052103573,3.92130393024408,4.1027647111172,2.83387784290479,2
11,3.11937891242445,4.14268051083173,4.55658168030169,1.96972523147632,3.73942079059665,5.04118717777963,4.76410610697857,3.73382861772385,3.07433512372042,2.34733788493267,4.03948966215232,4.33547062940765,4.1268992718033,4.72076397790295,4.21801483725932,3.76990519589754,1.37237880782,2.8960788100042,3.57893650072296,4.22125402603826,4.02853038643609,2.49833246893216,4.03110029442458,4.29718559385656,3.02945790371081,2.2
12,3.30195200755826,4.33404630165844,4.79990743939745,2.08321369755309,3.92508369541808,5.24354576752783,4.87273289147003,3.87566686843794,3.20632457025086,2.47102691971539,4.14222899878242,4.53648294502277,4.2399721718167,4.86693184476056,4.42753982251543,4.02764846480105,1.435140927038,2.97810979984875,3.75709951249555,4.40827191409567,4.22567204408636,2.64849922203894,4.13127481821016,4.48661502420477,3.22249168219868,2.4
13,3.46912561220941,4.50928384593063,4.97689100419622,2.18720341506756,4.09371525083674,5.42871073484074,4.97117016852878,3.9991001442465,3.32804849741434,2.58518689307772,4.22273470095102,4.71919226769331,4.33245847888132,5.00144687902278,4.60853826464549,4.27198631029249,1.4916268343342,3.04829751207616,3.91945835257693,4.57889840387941,4.41847622301433,2.78364929983505,4.20977075405409,4.67193060596918,3.41340884049229,2.6
14,3.62218738662372,4.66974063133336,5.09972630125476,2.28256758179548,4.24689142743873,5.59813265599827,5.05168548414889,4.10760467816656,3.4402800024596,2.69060862932529,4.29161733990472,4.88527810749621,4.41320231374759,5.12427689819955,4.76796909545555,4.50330636857101,1.54246415090078,3.10910436944468,4.06870374778871,4.7348342946082,4.55841315678766,2.90528436985154,4.27693378800597,4.85382913677637,3.6022531110863,2.8
15,3.76231849936977,4.81665258158895,5.20770517947022,2.37008206568235,4.3860409527006,5.75314197433558,5.12197821779749,4.20316235893572,3.54371543185991,2.78801094488494,4.35129355200938,5.03626465269438,4.4834893113844,5.23678296140895,4.90584737231761,4.72203659464644,1.5882177358107,3.16312496094578,4.20695896659056,4.87908297622498,4.68571150328593,3.01475593286639,4.33512022686176,5.03261763687112,3.78434159725936,3
16,3.89060240515129,4.95115340744037,5.30279992621995,2.45043719573187,4.51245922742992,5.89495736545148,5.18316759791583,4.29037987691262,3.63912497578931,2.87804088688171,4.40430968235964,5.17353522592554,4.54637992723974,5.33956570464695,5.02634260709181,4.92863402967029,1.62939596222963,3.21128564783131,4.336041337923,5.01297336957393,4.80093193231151,3.11328033957975,4.38681284806207,5.20444498970601,3.9639975037937,3.2
17,4.00803276089509,5.07428303178246,5.38959491451806,2.52426225416443,4.62732090453649,6.0246952342233,5.23791794903102,4.37005727176192,3.72713866544145,2.96128179270205,4.45157486740725,5.29834529898937,4.60282954129085,5.43370474381605,5.13248958866011,5.12357471539143,1.66645636600667,3.2544935025969,4.45697077247409,5.13867205410351,4.90584842389223,3.20195230562177,4.43289809212813,5.37324425965985,4.141409789754,3.4
18,4.11552075922714,5.18699518769169,5.46888630819656,2.59212366987569,4.73169125352813,6.1433782712409,5.2870609912414,4.44320248427756,3.80837900214756,3.03827135611131,4.49397931350372,5.41183445022192,4.65401701355083,5.52004563099154,5.22669802883291,5.30734542312249,1.699810729406,3.29329182715775,4.5710711721082,5.25709499727904,5.00161559034997,3.2817570750596,4.47424394205705,5.53928140137111,4.31697251108787,3.6
19,4.21390187735226,5.29016445725267,5.54167716502923,2.65453683611531,4.8265364478447,6.25194321072653,5.33162299847917,4.51038974938809,3.88340345888057,3.10949939320275,4.53205622038557,5.51503716520046,4.7005338523051,5.59936493191548,5.31085474231719,5.44353104775176,1.7298296564654,3.32818381024482,4.67938746034076,5.36943992667629,5.08926282223503,3.35358136755364,4.5113702866416,5.70303073527417,4.49089272577404,3.78346748038726
20,4.3039420809445,5.38459274927654,5.60853893803446,2.7119698147803,4.9127328747958,6.35124798533495,5.37211891698669,4.57216942593381,3.95272044020178,3.17172578549325,4.56629942047133,5.60889261497344,4.7429884284307,5.67233097280347,5.38646109503708,5.52740283735177,1.75684669081886,3.35956939352754,4.78281828843358,5.47660788971439,5.16967361921303,3.41822323079827,4.54475863013301,5.86477642208095,4.65078699991753,3.85314061408575
21,4.3863435301223,5.47101525392713,5.67001931981128,2.76484789584442,4.97266589116407,6.44207829375255,5.40907837298359,4.62900738146997,4.01393513121492,3.22484218781488,4.5971014188982,5.69425351865976,4.7818291164004,5.73953131697164,5.45472322572761,5.6040378215004,1.78116202173698,3.38781128020773,4.88211123308304,5.57812761756364,5.24236647564423,3.47640090771845,4.5747916790631,6.01386297299637,4.72267105969996,3.91584643441439
22,4.46174982585358,5.55010591943731,5.726581920996,2.81327182979703,5.00543033099238,6.52515362565116,5.44289170546531,4.68132975809737,4.06706493795889,3.27368752206395,4.62481817474941,5.75578388554019,4.81733996330731,5.79902610104029,5.51649603727091,5.67300353149168,1.80304581956328,3.41322564403365,4.97667692221413,5.66723303037118,5.3006096090619,3.5287608169466,4.60181650625537,6.08616750765793,4.78790588353073,3.97228167271017
23,4.53075083260635,5.62248248772043,5.77865081922247,2.85732395763351,5.03338491566264,6.58224517970358,5.47380619580873,4.7292708944897,4.11567217374554,3.31829700658701,4.64975998282526,5.7927635545564,4.84912591602,5.85091579129735,5.57151079709986,5.72888912141058,1.82274123760695,3.4360975755192,5.0590138993528,5.7516254514073,5.35311603553264,3.57588473525194,4.62613566022601,6.15222964139228,4.84567294701571,4.02307338717637
24,4.59199834956685,5.68871112325297,5.82635970235386,2.89742638348136,5.05670170189678,6.6147386115078,5.50147792469677,4.7729451004331,4.15980238484685,3.35819368456132,4.67220663265462,5.82293574527782,4.8782005135743,5.89823849690261,5.6204607406529,5.77932773393409,1.84046711384625,3.45668166758694,5.13169523882692,5.82528823307526,5.40021931450403,3.61829626172675,4.64802194576174,6.21058897852098,4.89809181974261,4.06878593019595
25,4.64474381817287,5.74749779418638,5.86982232639678,2.93392134526978,5.07737508953071,6.64214340153192,5.52678924345206,4.81273433560168,4.19943233939401,3.39446960803274,4.69240798324854,5.84658958996789,4.90412298468402,5.94110272900376,5.66416829959769,5.82456375732584,1.85642040246163,3.47520715740022,5.19577438833847,5.89055682940465,5.44259878310803,3.65646663555407,4.66771898432505,6.26334201951277,4.94502451498513,4.10992721891357
26,4.69028479229284,5.79812401807349,5.90941880060237,2.96708031015522,5.09563052681264,6.66597571623608,5.54935643214512,4.84894882551001,4.23545256347728,3.42741575322712,4.71058900932493,5.86742133441958,4.92739094616405,5.97957074227604,5.70328796092956,5.86530126367706,1.87077836221547,3.49187997296504,5.25243195672867,5.94802803907339,5.48068113680516,3.69081997199867,4.68544613430357,6.31047437528832,4.9871598017392,4.14695437875943
27,4.72960932803595,5.84183521474624,5.94545784758199,2.99720950447191,5.11201459976477,6.68691151740899,5.56961269841698,4.88186363235488,4.26812169894091,3.45731394795826,4.72695180985576,5.88577988486569,4.94818366288852,6.01447418607827,5.73832676055881,5.90194298983632,1.88370052599392,3.50688546955472,5.30255261114624,5.9764773308956,5.51492312706432,3.7217379747988,4.70140044941538,6.35270176540171,5.02494859031045,4.18027882262071
28,4.76360120284069,5.8795797414971,5.9782131969797,3.02457977347162,5.12672116676468,6.70551261353112,5.5877141039418,4.91177703217066,4.29777172044459,3.48444295721722,4.74167829361062,5.90221115448824,4.96456417919542,6.04608629712402,5.76976846370543,5.93491707659036,1.89533047339453,3.52039039220475,5.3447047374321,6.00186280501872,5.54571073178987,3.74956417731892,4.71575929720987,6.39050392048232,5.05662780752978,4.21027082209585
29,4.7930300774913,5.91220586672998,6.00798167981654,3.04944099082175,5.13994790560108,6.72207381279345,5.6019744034643,4.93895290613219,4.32467285208143,3.50905653134343,4.75493210516079,5.91694096945085,4.97927181298348,6.07474107995442,5.79801762748519,5.96458938501693,1.90579742605508,3.53254481533688,5.38052998875258,6.02231912119503,5.57317718514142,3.77460775958703,4.7286822369906,6.42220782516972,5.08511419552472,4.23726362162349
30,4.81854902219625,5.94045232725412,6.03502589888165,3.07202007786555,5.15184611904041,6.73684949456468,5.61477835049229,4.96363913268937,4.34907993158083,3.5313858598823,4.7668605284379,5.93017179825183,4.99206652023096,6.10071148866658,5.82340416574921,5.99110195768658,1.91521768344957,3.54348379144944,5.41082368676328,6.0404883504681,5.59788966550235,3.79714698362832,4.7403128758529,6.45050856041533,5.11048864457657,4.26155714119836
31,4.84071449771926,5.96494595376156,6.05959253176522,3.09252405545052,5.16255190507033,6.75004372025974,5.62591697117025,4.98606012497939,4.37122193014911,3.55162187509077,4.77759610476846,5.94206148376137,5.0035545753609,6.1242497747419,5.84624303144134,6.01497456775282,1.92369591510461,3.55332886854491,5.43667627182264,6.05626653648404,5.62010079689905,3.81743228526549,4.75078044632544,6.47555584850394,5.13330077042913,4.28342130881574
32,4.85999911580561,5.98622084914212,6.08190490442366,3.11114143737533,5.17218530282302,6.76183451867822,5.63591806661892,5.00642132605584,4.39129259206049,3.56997778363263,4.78725812208626,5.95274953136418,5.01379791870179,6.14558443824659,5.86680517917303,6.03644752065103,1.93132632359415,3.56218943701859,5.45885562877465,6.07030154846397,5.64008742545212,3.83568905673894,4.76020125840547,6.49793564607397,5.15377126157064,4.30309905967138
33,4.87680491784596,6.00473063621235,6.10216746463127,3.12804240910631,5.18085409277962,6.77237712190765,5.64483555990278,5.02490968303451,4.40949868027224,3.58662443197501,4.79595393677701,5.96235879009149,5.02299802514927,6.16490927047732,5.885330811791,6.05578455952398,1.93819369123473,3.57016394837241,5.47802265959605,6.08274167790799,5.65807006579818,3.85212015106505,4.76867998840457,6.51791623743662,5.17217782908416,4.32080903544146
34,4.89147421830417,6.02086120285973,6.1205662538291,3.14338379531227,5.18865500462482,6.78180843780447,5.65284484795706,5.04169425049796,4.42600885936882,3.60172073611665,4.80378016973125,5.9709991017673,5.0312506333472,6.18242618871233,5.90202950188125,6.07319586438914,1.94437432211126,3.57734100841402,5.4946816532517,6.09384158190499,5.6742547246242,3.86690813595854,4.77631084514301,6.53580468826543,5.18872406917736,4.33674801363453
35,4.90429891687934,6.03494110979566,6.13726950760622,3.1573079221867,5.19567502295728,6.79024944530083,5.66002927746705,5.05693057544427,4.44098203405395,3.61540985025705,4.81082377921654,5.97876880524917,5.03866671374933,6.19830126770563,5.91708874265053,6.08887771821722,1.94993688990014,3.58380036239866,5.50924178429323,6.10374845735128,5.68882151257412,3.88021732236269,4.7831786160384,6.55182809196906,5.20360609226244,4.3510930940083
36,4.91552829732519,6.04725052856679,6.15243201940542,3.16994454115476,5.20199238161735,6.79780729873944,5.66648545539428,5.07075976388922,4.4545598723703,3.62782224737254,4.81716302770146,5.98575611858496,5.04533048928174,6.21268997695947,5.93067439788334,6.1030021517259,1.95494320091012,3.58961378095056,5.5220269039373,6.1126113975291,5.70193370439798,3.89219559012642,4.78935960979372,6.56619753494005,5.21699166872457,4.36400366634469
37,4.92537559085826,6.05802872702799,6.16619421164722,3.18141162016084,5.20767746239085,6.80457702477624,5.67228670324645,5.08331059706132,4.46687190673565,3.63907618189271,4.82286835130426,5.99204021958185,5.05132158159906,6.22573079276532,5.94293444665408,6.115725185028,1.95944888081911,3.59484585763703,5.53329972600302,6.12054678235941,5.71373708646206,3.90297603111378,4.7949225041407,6.57909098002762,5.22903357103498,4.37562318144743
38,4.9340234887812,6.06748036904128,6.17868424167299,3.19181648680223,5.21279358696002,6.81064299068564,5.67750233682668,5.09470012948448,4.47803533247331,3.64927913012574,4.82800314253673,5.99769220195148,5.05670850731559,6.23754996156087,5.9540009005806,6.12718630254131,1.9635039927372,3.59955472664821,5.54327358444082,6.1276597059877,5.72436291457529,3.9126784280024,4.79992910904319,6.59066726235063,5.23986739792365,4.38608074503991
39,4.94162877811953,6.07578080560901,6.19001859693005,3.20125672268912,5.2173977282116,6.81608017153123,5.68219200428184,5.10503489778255,4.48815671361802,3.65852862803027,4.83262445463943,6.00277591517619,5.0615532992348,6.24826151831273,5.96399191802003,6.137511187075,1.96715359346348,3.60379270875629,5.55212420594241,6.13403974433912,5.73392901236142,3.92141058520216,4.80443505344908,6.60106537704131,5.2496152282771,4.39549255227314
40,4.9483262423977,6.08308052425678,6.20030329792018,3.2098210495131,5.22154114824211,6.82095525484647,5.68640970918183,5.11441176117315,4.49733272278123,3.66691324115811,4.83678363552991,6.00734871369127,5.06591101239245,6.25796896559614,5.97301339568144,6.14681276540497,1.97043823411713,3.60760689265228,5.55999745629773,6.13976618594205,5.74254135987486,3.92926952668194,4.80849040341247,6.61040882706679,5.25838640155223,4.40396317878304
41,4.95423194758871,6.08950889308131,6.20963473462165,3.2175901118886,5.22526997192931,6.82532760534666,5.69020338049823,5.12291879549776,4.50565114858187,3.67451335928841,4.84052689833008,6.01146212567086,5.06983109536106,6.26676606932966,5.98116040952411,6.15519269635211,1.97339441070542,3.61103965815828,5.56701572070929,6.14490849038144,5.75029524142925,3.93634257401375,4.8121402183783,6.61880707504544,5.2662791841591,4.41158674264195
42,4.9594460131549,6.09517731467492,6.21810055618804,3.22463720436907,5.22862570257841,6.82925010965109,5.6936160664135,5.13063606045871,4.51319166869843,3.68140195491815,4.84389583484986,6.01516245143118,5.07335779442282,6.2747378696494,5.98851841774276,6.16274245535074,1.97605496963488,3.61412914711343,5.57328256103919,6.14952818739751,5.75727637588886,3.94270831661238,4.81542505184717,6.6263576272321,5.27338181608419,4.41844795011498
43,4.96405495164103,6.10018188582941,6.22578043446841,3.2310289303651,5.23164568566016,6.83276991710605,5.69668628617972,5.13763632343604,4.52002661087051,3.68764525792442,4.84692787771741,6.01849129914428,5.07653082405333,6.28196146633464,5.99516431697376,6.16954440004623,1.97844947267139,3.61690968717299,5.5788863741904,6.15367976984057,5.76356187923643,3.94843748495114,4.81838140196892,6.63314740741876,5.2797736112249,4.4246230368407
44,4.96813364644227,6.10460564312738,6.23274678431756,3.23682580537913,5.23436352588643,6.83592909053743,5.69944861381806,5.14398571122186,4.52622161964724,3.69330337529451,4.84965671629814,6.02148606473722,5.07938581647784,6.28850677918733,6.00116735643874,6.17567268064129,1.98060452540425,3.61941217322654,5.58390317965921,6.15741170465121,5.76922114407348,3.95359373645602,4.82104211707842,6.63925407755502,5.28552586059779,4.43018061489384
45,4.97174702587607,6.10852046124602,6.23906541217299,3.24208280626803,5.23680946235513,6.83876517869081,5.70193406948656,5.14974430880946,4.53183627253487,3.69843085196409,4.85211267102074,6.02418036194982,5.08195477370593,6.2944372131108,6.0065899418332,6.1811940720103,1.98254407286382,3.62166441067473,5.58839880398207,6.16076716072424,5.77431661881715,3.95823436281042,4.82343676067693,6.6447471002352,5.290702667277,4.43518243514168
46,4.97495148210693,6.11198865976694,6.24479611194321,3.24684987226791,5.23901070599482,6.84131172047589,5.70417051300559,5.15496670387964,4.53692463562385,3.70307718179835,4.85432303027107,6.02660440786772,5.08426644276493,6.29981026862652,6.01148834247603,6.18616871209301,1.98428966557744,3.62369142437809,5.59243058888339,6.16378467161309,5.77890450929842,3.96241092652938,4.82559193991557,6.64968868163587,5.29536167840167,4.43968407336473
47,4.97779607549914,6.1150643650904,6.24999320685624,3.25117236137671,5.24099174311318,6.84359868971498,5.70618297052285,5.1597024838957,4.54153577033739,3.70728727163319,4.85631235359636,6.02878536864432,5.08634665830209,6.3046780906456,6.01591331752572,6.19065076735256,1.9858606990197,3.62551573671111,5.59604874754327,6.1664986790167,5.78303540662168,3.96616983387644,4.82753160123034,6.65413457750813,5.29955474477738,4.44373554776547
48,4.98032355832993,6.11779466639869,6.25470604414639,3.25509146613511,5.24277460846475,6.8456528879041,5.70799393277064,5.16399668881193,4.54571419320089,3.71110186325507,4.85810274458912,6.03074766961068,5.0882186428809,6.30908796709228,6.01991067199473,6.19468902896982,1.98727462911773,3.62715761781083,5.59929744893277,6.16894000779486,5.78675485129608,3.9695528504888,4.82927729641363,6.65813480115377,5.3033285088649,4.44738187472614
49,4.98257124626123,6.12022059823785,6.25897944556963,3.25864459222818,5.2443791309079,6.84749829147493,5.70962361649337,5.16789022361157,4.54950029397323,3.71455791683371,4.8597140964826,6.03251327351294,5.08990327626154,6.31308278008691,6.02352175223515,6.19832744902738,1.98854716620596,3.62863531080057,5.60221569514781,6.17113627286526,5.7901038396304,3.97259756543992,4.83084842207858,6.66173424206844,5.3067249324635,4.45066356899075
50,4.98457176135414,6.12237797697475,6.26285411794293,3.26186570317987,5.24582315440999,6.84915635917607,5.71109019887353,5.17142023396193,4.55293071547336,3.71768895939815,4.86116431318673,6.03410193021285,5.0914193349911,6.31670141525091,6.02678388853633,6.20160562228147,1.98969244958536,3.62996523449134,5.60483803809684,6.17311223461604,5.79311927884511,3.97533780889593,4.83226243517705,6.66497321155646,5.30978176943198,4.45361709382889
51,4.98635366656298,6.12429811395826,6.26636702697954,3.26478563409123,5.24712273688066,6.85064630444624,5.71241002611049,5.17462044826334,4.5560386987655,3.7205254014646,4.86246950822045,6.03553140082723,5.09278370686942,6.31997913276592,6.02973079138503,6.20455921953201,1.99072320462682,3.63116216581303,5.60719517128504,6.17489010906208,5.7958343961198,3.97780402800633,4.83353504696566,6.66788792458905,5.31253298999374,4.45627526618322
52,4.98794200843454,6.12600842452014,6.26955173768084,3.26743237714953,5.24829232906271,6.85198533701339,5.7135978001269,5.177521488996,4.55885439676763,3.72309482471502,4.86364418375079,6.03681765896417,5.09401158275641,6.32294790399409,6.0323929068581,6.20722037747099,1.99165088416414,3.63223940400256,5.60931442326464,6.1764898406177,5.7982791064138,3.9800236252057,4.83468039757541,6.67051092716077,5.31500916158451,4.45866762130211
53,4.98935878205753,6.12753294886932,6.27243872417489,3.26983134139639,5.24934493548495,6.8531888774041,5.71466674554944,5.18015115607219,4.56140515918108,3.72542224333853,4.86470139172811,6.03797507143029,5.09511662846045,6.32563671684321,6.03479773584145,6.2096180495353,1.99248579574773,3.63320891837313,5.6112201730631,6.17792934260662,5.80048034327784,3.98202126268513,4.83571121312419,6.67287147610382,5.31723779094629,4.46082074090912
54,4.99062333006761,6.12889279836029,6.27505565169588,3.27200558903522,5.25029225927925,6.85427074757525,5.71562875934865,5.18253468465555,4.56371579133073,3.72753034142608,4.86565287890768,6.03901656053128,5.09611113883374,6.32807185283956,6.03697012110112,6.21177832171877,1.99323721617295,3.63408148130664,5.61293420301521,6.17922471019714,5.80246235645424,3.98381913641662,4.83663894711809,6.67499587747259,5.31924363149072,4.46275854855543
55,4.99175268564088,6.13010653846662,6.27742763315442,3.27397605036125,5.25114483248228,6.85524334047211,5.71649454498908,5.18469497970805,4.56580878929055,3.72943968858954,4.86650921736931,6.03995374986445,5.09700617604164,6.33027713853874,6.03893250570017,6.21372469690751,1.99391349455566,3.6348667879468,5.61447600087762,6.18039040940422,5.80424697964236,3.98543722277495,4.8374739077126,6.67690778853223,5.32104895956064,4.4645025754371
56,4.99276186784249,6.13119051799343,6.27957746254823,3.27576171921806,5.25191213327922,6.85611777096554,5.71727373280157,5.18665282932875,4.56770455344697,3.73116893578436,4.86727992198477,6.04079709530141,5.09781169368843,6.33227417366729,6.04070516580822,6.21547835091275,1.99452214510009,3.63557356392295,5.61586302040798,6.18143944527888,5.80585387145618,3.98689350049746,4.83822537224766,6.6786284876878,5.32267382279406,4.46607219963061
57,4.99366413638564,6.13215915255923,6.28152582726738,3.27737983071914,5.25260269150019,6.856904010316,5.71797498804277,5.18842709877199,4.56942158246179,3.73273499313579,4.86797355613868,6.04155600268175,5.09853664830298,6.33408253815165,6.0423064205781,6.21705836304955,1.99506993059008,3.63620966230148,5.61711090758226,6.18238351186648,5.80730073228257,3.98820415044771,4.83890169032922,6.68017711605259,5.32413626345742,4.46748486140477
58,4.99447121175747,6.13302516911912,6.28329150117253,3.27884602282149,5.25322418354776,6.85761100604861,5.71860610795071,5.19003490686839,4.57097664941779,3.73415319140765,4.8685978268772,6.0422389335792,5.09918909950711,6.33571997998977,6.04375282144809,6.21848192381296,1.99556293753108,3.63678215084216,5.61823369809949,6.18323312613778,5.80860349946891,3.98938373540294,4.83951037660261,6.68157089386059,5.32545251930388,4.46875625700151
59,4.99519346574701,6.13379981724621,6.28489152016125,3.28017448319897,5.25378351781609,6.85824678889415,5.71917410894778,5.19149178642235,4.57238496177006,3.73543742860458,4.86915967054187,6.04285350036021,5.09977630004416,6.33720258573544,6.04505932295953,6.21976452194258,1.99600664377797,3.63729739052877,5.61924399066948,6.18399774776892,5.80977652301927,3.99044536186265,4.84005819424867,6.68282531450576,5.3266372042442,4.46990051303857
60,4.99584008663694,6.13449305200445,6.2863413417885,3.28137808273619,5.25428691155493,6.858818568252,5.7196853050164,5.19281183002191,4.57366030657914,3.73660030306461,4.86966532984008,6.04340655162822,5.10030477671419,6.3385449352007,6.04623943694715,6.22092011293248,1.99640597940017,3.63776110624672,5.6201530996961,6.18468588638848,5.81083272375529,3.99140082567638,4.84055123013012,6.68395431864249,5.32770347087745,4.47093034347193
61,4.9964192226715,6.13511369250323,6.28765499037006,3.28246849684686,5.25473996003638,6.85933281745737,5.72014537815843,5.19400782257062,4.57481518236907,3.73765323427609,4.87012042320846,6.04390424903357,5.10078040314951,6.33976024183227,6.0473053717586,6.22196127083523,1.99676538146015,3.63817845039287,5.62097119029037,6.18530519769277,5.81178373569913,3.99226074310875,4.84099496242343,6.68497045048515,5.3286631567166,4.47185719086196
62,4.99693810686611,6.13566955960085,6.28884518887235,3.2834563157144,5.25514769879611,6.85979534998374,5.72055944175088,5.19509136173585,4.57586091883156,3.7386065725418,4.87053000724,6.04435213632808,5.10120846526398,6.34086048008284,6.04826815798416,6.22289932502242,1.99708884331414,3.63855406012441,5.62170739802105,6.1858625696513,5.81264003425777,3.99303466879787,4.84139432148741,6.68588499819222,5.32952691575464,4.47269135351298
63,4.99740316576474,6.13616759569954,6.28992347877727,3.28435114445467,5.25551465964283,6.86021138757957,5.72093209752389,5.19607296740233,4.57680778548762,3.73946969851107,4.87089863286839,6.04475520145242,5.10159372012194,6.34185650097658,6.04913776202297,6.22374448339658,1.99737995898272,3.6388921088828,5.62236993539909,6.1863641998732,5.81341105162836,3.99373120191808,4.84175374464499,6.68670812000394,5.33030433684826,4.4734420998989
64,4.99782011436323,6.13661396913302,6.29090032900543,3.2851616941125,5.25584492106081,6.86058562122211,5.7212674868098,5.19696218112307,4.57766509031673,3.7402511135086,4.87123039593394,6.04511793236374,5.101940448894,6.34275813695713,6.04992318867657,6.22450594340004,1.99764196308445,3.63919635276534,5.62296618676708,6.18681566507682,5.8141052807014,3.99435808172628,4.84207722548681,6.68744895761466,5.33100405024523,4.47411777164623
65,4.99819403908977,6.13701416527602,6.29178523488531,3.28589586432167,5.25614215356693,6.86092226567006,5.72156933664469,5.19776765647181,4.57844126927256,3.74095852150394,4.87152898269294,6.04544436723816,5.10225250449827,6.3435742970067,6.05063257383945,6.22519199203144,1.99787776677601,3.63947017225963,5.6235027930061,6.18722198349519,5.81473036861028,3.99492227355365,4.84236835824445,6.68811573809768,5.33163382344684,4.47472587621882
66,4.99852947045745,6.13737306619061,6.29258680806797,3.2865608183846,5.25640966052786,6.86122510830779,5.72184100124312,5.19849724112063,4.57914396752053,3.74159890348948,4.87179771077604,6.04573813961802,5.10253335446338,6.3443130529336,6.05127326824931,6.22581009596004,1.99808999009841,3.6397166098045,5.62398572726356,6.18758767095503,5.81529320096017,3.99543004619828,4.84263037772632,6.68871586555774,5.33220064747612,4.47527317033416
67,4.99883044677006,6.1376950203597,6.29331285820704,3.28716305145973,5.25665041489199,6.86149755289519,5.72208549931316,5.19915805139257,4.57978011315683,3.74217858496437,4.87203956605082,6.04600251901538,5.10278611949501,6.34498171764333,6.0518519131639,6.22636698271926,1.99828099108857,3.63993840359487,5.62442036273577,6.18791679128507,5.81579997766618,3.99588704157845,4.84286619526001,6.68925600356047,5.33271081451398,4.47576573503796
68,4.99910057006453,6.13798390383329,6.29397046715019,3.28770845248347,5.25686709224525,6.86174265876885,5.72230554763108,5.19975653997255,4.58035598409948,3.74270329715883,4.87225723579813,6.04624044743103,5.10301360817824,6.34558691613349,6.05237450874568,6.22686871386328,1.99845289197971,3.64013801800621,5.62481153339959,6.1882130016376,5.81625628123731,3.99629833742061,4.84307843104033,6.68974214927705,5.33316998776879,4.47620904327138
69,4.99934305530538,6.13824317392311,6.29456605632195,3.28820236039672,5.25706210055899,6.86196317597906,5.72250359125193,5.200298557398,4.58087726877889,3.74317823257495,4.87245313857071,6.04645457220182,5.10321834820419,6.34613464988467,6.05284647585905,6.22732075088292,1.99860760278174,3.64031767097642,5.62516358847118,6.18847959324436,5.81666713825926,3.99666850367855,4.84326944324261,6.69017970018464,5.33358326435725,4.47660802068146
70,4.99956077370399,6.13847591642056,6.29510544791656,3.28864961519527,5.25723760696103,6.862161576794,5.72268183069442,5.20078940789556,4.58134912119859,3.74360809536801,4.87262945106603,6.04664727554661,5.10340261446996,6.3466303552578,6.05327271191573,6.22772801459756,1.99874684250356,3.6404793586496,5.62548044127273,6.1887195280722,5.81703707475391,3.99700165331069,4.84344135422467,6.69057351407522,5.3339552318966,4.47696710035053
71,4.99975629091425,6.13868488717546,6.29559392046405,3.28905460427607,5.25739556182797,6.86234008395457,5.72284224640371,5.20123390007861,4.58177621088444,3.743997147044,4.87278813231182,6.04682070114411,5.10356845436571,6.34707895645246,6.05365764134218,6.22809493866929,1.99887215825321,3.64062487755547,5.62576561310565,6.18893547179541,5.81737016602554,3.99730148797962,4.84359607410852,6.6909279630485,5.33429001943767,4.4772902720527
72,4.99993190075298,6.13887254875705,6.29603625928223,3.2894213045093,5.25753772046693,6.86250069602204,5.7229866207654,5.2016363929746,4.58216276819352,3.74434924790596,4.87293094543302,6.04697677804145,5.1037177105308,6.34748491352945,6.05400526118733,6.22842551782084,1.99898494242789,3.64075584457075,5.62602227265835,6.18912982345777,5.81767008154311,3.99757133918166,4.84373532200399,6.69124698209483,5.3345913433051,4.47758112658464
73,5.00008965500499,6.13904110281956,6.29643680228102,3.2897533204268,5.25766566262796,6.86264521012305,5.72311655791634,5.20200083780844,4.58251262541069,3.74466789464169,4.87305947724211,6.04711724216266,5.10385204133286,6.34785226595495,6.05431918233838,6.2287233512818,1.9990864481851,3.6408737148845,5.62625327141611,6.18930474215889,5.8179401253531,3.9978142052635,4.84386064510991,6.69153411281246,5.33486254835425,4.4778428956634
74,5.00023138979776,6.13919251870973,6.29679948154343,3.29005391888251,5.25778081006424,6.8627752423641,5.72323350157285,5.20233081593,4.58282925402178,3.74495625440987,4.87317515587029,6.04724365565843,5.10397293929775,6.34818467208119,6.05460266676767,6.22899168193516,1.99917780336659,3.64097979816687,5.62646117548841,6.18946217106508,5.81818327246799,3.99803278473715,4.84397343590524,6.69179254274797,5.3351066451034,4.47807848783428
75,5.00035874896581,6.13932855878181,6.29712786106928,3.29032606050818,5.25788444233557,6.86289224615791,5.72333875107529,5.20262957323846,4.58311579851669,3.74521719574854,4.87327926663565,6.04735742431452,5.10408174769574,6.34848544494067,6.05485866119229,6.22923343158978,1.99926002302993,3.64107527312101,5.62664829422319,6.18960385901414,5.81840220163121,3.99822950626343,4.84407494762104,6.69202514079942,5.33532634315374,4.47829052078807
76,5.00047320477004,6.1394508008232,6.29742517103284,3.29057242825821,5.25797771103075,6.86299752867878,5.72343347582736,5.20290005142453,4.58337510704323,3.74545331660021,4.87337296632448,6.04745981321399,5.10417967546844,6.348757584696,6.05508982749179,6.22945123276216,1.99933402072694,3.64116120057974,5.62681670593759,6.18973137995611,5.81859932481954,3.99840655563709,4.84416630816525,6.69223448907688,5.33552408126837,4.47848135044648
77,5.00057607628923,6.13956065794122,6.29769433887365,3.2907954533109,5.25806165256731,6.86309226564041,5.72351872829096,5.20314491632219,4.58360975920331,3.74566696972102,4.87345729604442,6.04755196082873,5.10426781066264,6.34900380805597,6.05529857019581,6.22964745731295,1.99940061865424,3.64123853529259,5.62696828105961,6.18984615044732,5.81877681380771,3.99856590007338,4.84424853265505,6.69242291157572,5.33570205444447,4.47865309713905
78,5.00066854576062,6.1396593962158,6.29793801751093,3.29099733856905,5.25813719971074,6.86317751456949,5.72359545568125,5.20336658363538,4.58382209125601,3.74586028571644,4.87353319279237,6.04763489169829,5.10434713252044,6.34922657493988,6.05548706132343,6.22982424224931,1.99946055678882,3.64130813653416,5.62710470294404,6.18994944539324,5.8189366240878,3.99870931006604,4.84432253469586,6.6925924999818,5.33586223827917,4.47880766916236
79,5.00075167311097,6.13974815038341,6.2981586109456,3.29118007998084,5.25820519194146,6.86325422673013,5.72366451049183,5.20356724228066,4.58401421896804,3.746035193924,4.87360149986552,6.0477095278377,5.10441852236014,6.34942811264598,6.05565726282917,6.22998351297377,1.99951450110994,3.64137077765157,5.62722748659833,6.19004241221572,5.81908051640691,3.99883837905944,4.84438913653259,6.69274513689585,5.33600641089986,4.47894678398334
80,5.00082640888903,6.13982793778432,6.29835829748993,3.29134548588148,5.25826638478478,6.86332325783762,5.72372665996734,5.2037488755653,4.58418805832976,3.74619344134297,4.87366297623136,6.04777669900201,5.10448277336892,6.34961043775644,6.05581094688571,6.23012700423209,1.99956305099894,3.64142715465724,5.62733799552999,6.19012608360256,5.81921007616013,3.99895454115349,4.84444907818565,6.69288251673541,5.33613617270229,4.47907198732223
81,5.00089360578452,6.13989967077547,6.29853905084293,3.29149519453816,5.25832145820766,6.86338537768582,5.72378259462854,5.20391328039979,4.58434534433491,3.74633660979259,4.87371830496061,6.04783715192239,5.10454059941609,6.34977537598942,6.05594971421165,6.23025627898785,1.99960674589905,3.64147789396234,5.62743745690479,6.19020138898152,5.81932673085256,3.99905908703814,4.84450302567341,6.69300616454672,5.33625296411575,4.47918467032722
82,5.00095402889529,6.13996416778659,6.29870265920987,3.29163069006402,5.2583710241755,6.86344127879937,5.72383293594485,5.20406208472607,4.58448764800404,3.74646613146369,4.87376810081694,6.04789155861676,5.10459264298494,6.34992458018986,6.05607501063235,6.23037274542899,1.99964607130914,3.64152355933693,5.62752697518618,6.19026916484649,5.81943176582237,3.99915317833433,4.84455157841239,6.69311745293573,5.33635808159239,4.47928608503172
83,5.0010083648853,6.14002216317491,6.29885074264607,3.29175331685162,5.25841563345315,6.86349158421033,5.72387824323957,5.20419676332588,4.58461639181473,3.74658330301321,4.87381291708764,6.04794052386804,5.10463948231142,6.35005954663226,6.05618814204387,6.23047767229105,1.99968146417823,3.64156465817406,5.62760754440855,6.1903301640507,5.81952633839839,3.9992378605009,4.84459527587747,6.69321761730632,5.33645269199842,4.47937735826576
84,5.00105723015824,6.14007431601511,6.29898476878859,3.29186429266277,5.25845578172568,6.86353685444871,5.72391901990451,5.2043186521588,4.58473286368708,3.74668929833745,4.87385325173127,6.04798459195334,5.10468163780882,6.35018162979319,6.05629028793377,6.2305722026638,1.99971331776041,3.64160164712748,5.62768005922169,6.1903850641705,5.8196114906478,3.99931407445081,4.84463460359604,6.69330776957513,5.33653784556675,4.4794595041764
85,5.00110117815715,6.14012121794457,6.29910606712489,3.29196472049892,5.25849191510687,6.86357759382676,5.72395571899313,5.20442896136574,4.58483822965877,3.74678518014718,4.87388955291053,6.04802425269926,5.10471957785006,6.3502920557363,6.05638251359774,6.23065736643114,1.99974198598437,3.64163493718556,5.62774532482974,6.19043447503257,5.81968816085452,3.99938266700573,4.84466999854276,6.6933889105153,5.33661448755494,4.47953343549598
86,5.00114070588714,6.14016340016972,6.29921584193329,3.29205559936502,5.25852443509685,6.86361425608906,5.72398874825435,5.2045287870613,4.5849335453719,3.74687191045639,4.87392222397187,6.04805994693085,5.10475372397162,6.35039193423952,6.0564657811775,6.23073409147984,1.99976778738593,3.64166489823783,5.62780406593561,6.19047894548841,5.81975719385453,3.99944440030515,4.8447018539948,6.6934619408662,5.33668346873795,4.4795999736836
87,5.00117625974687,6.14020133972663,6.29931518401823,3.2921378340292,5.25855370304386,6.86364724949267,5.72401847466296,5.20461912202707,4.58501976648232,3.74695036008609,4.87395162792707,6.04809207137504,5.10478445555717,6.35048226978201,6.05654095963365,6.23080321379855,1.99979100864734,3.64169186318487,5.62785693479039,6.19051896951128,5.81981935034213,3.99949996027464,4.84473052390164,6.6935276713326,5.33674555485207,4.47965985805246
88,5.00120824074474,6.14023546507827,6.29940508135168,3.2922122438716,5.25858004415975,6.86367694137533,5.72404522849699,5.20470086540753,4.58509775809202,3.7470213172752,4.87397809148675,6.04812098307309,5.10481211405277,6.35056397149755,6.05660883375597,6.23086548657729,1.9998119077826,3.64171613163721,5.62790451843766,6.19055499168353,5.81987531524935,3.99954996424717,4.84475632681779,6.69358683158434,5.33680143509479,4.47971375398443
89,5.00123700916668,6.140266161121,6.2994864287222,3.29227957090648,5.25860375113388,6.86370366226343,5.72406930700735,5.20477483150117,4.58516830329575,3.74708549548193,4.87400190869047,6.04814700335139,5.10483700676061,6.35063786219111,6.05667011230387,6.23092158840606,1.99983071700434,3.64173797324432,5.62794734523315,6.19058741213511,5.81992570529103,3.99959496782246,4.84477954944233,6.69364007835626,5.33685172977525,4.4797622603232
90,5.00126288875512,6.14029377366495,6.29956003648335,3.29234048705476,5.25862508738559,6.86372770956648,5.72409097772048,5.20484175773051,4.58523211092467,3.74714354045143,4.87402334417381,6.04817042139483,5.10485941025329,6.35070468650634,6.05672543536092,6.23097213066186,1.99984764530391,3.64175763069071,5.62798589071234,6.19061659098834,5.81997107575852,3.99963547104021,4.84480044980442,6.69368800273863,5.33689699719983,4.4798059160281
91,5.00128617045173,6.14031861344499,6.29962663848519,3.29239560073628,5.25864428999144,6.86374935089981,5.72411048141072,5.20490231186749,4.58528982256195,3.74719603661831,4.87404263610882,6.04819149746243,5.10487957344677,6.35076511832356,6.05677538097913,6.23101766416444,1.99986288077352,3.64177532239247,5.62802058287134,6.19064285235819,5.82001192663687,3.99967192393619,4.8448192601303,6.69373113673862,5.33693773986963,4.47984520616251
92,5.00130711575069,6.14034095971313,6.29968689926459,3.29244546284522,5.25866157231955,6.86376882707315,5.72412803477551,5.20495709858309,4.58534201889858,3.74724351290637,4.87405999885033,6.04821046578121,5.10489772036593,6.35081976746038,6.05682047118143,6.2310586851731,1.99987659269617,3.64179124492405,5.62805180691962,6.19066648795255,5.82004870811284,3.99970473154257,4.84483618942359,6.69376995918614,5.33697441005841,4.47988056728348
93,5.00132595970411,6.14036106345707,6.29974142056317,3.29249057216603,5.25867712640064,6.86378635477872,5.72414383284304,5.20500666538429,4.58538922549102,3.74728644798195,4.87407562531769,6.04822753715044,5.10491405263369,6.3508691857404,6.05686117738432,6.23109564078976,1.99988893342655,3.64180557520247,5.6280799095576,6.19068776031253,5.8200818255344,3.99973425838831,4.84485142578755,6.69380490104914,5.337007414833,4.47991239229235
94,5.00134291361646,6.14037915028481,6.2997907472355,3.29253138028193,5.25869112506186,6.86380212900927,5.72415805113907,5.20505150799513,4.58543191797677,3.74732527501221,4.87408968913831,6.04824290128527,5.10492875171109,6.35091387248934,6.05689792529651,6.2311289338272,1.99990004008389,3.64181847245305,5.62810520282649,6.19070690572877,5.82011164387636,3.99976083254948,4.84486513851511,6.69383635021771,5.33703712057196,4.47994103480033
95,5.00135816746093,6.14039542301088,6.29983537260404,3.29256829602322,5.25870372384721,6.86381632523323,5.72417084763722,5.20509207523376,4.5854705267986,3.74736038597474,4.87410234657687,6.04825672892587,5.10494198091351,6.35095427951231,6.05693109934412,6.23115892719518,1.9999100360755,3.64183007997857,5.62812796757319,6.1907241368661,5.82013849176126,3.99978474929453,4.84487747996992,6.69386465581,5.33706385703251,4.47996681305751
96,5.00137189204706,6.14041006397561,6.29987574331263,3.29260168949844,5.25871506274594,6.86382910135142,5.72418236451406,5.20512877343231,4.5855054414835,3.74739213556055,4.87411373827157,6.04826917373554,5.10495388722513,6.35099081560101,6.05696104666824,6.23118594785238,1.99991903246795,3.64184052675154,5.62814845656884,6.19073964512586,5.82016266507988,3.99980627436508,4.84488858727925,6.69389013204764,5.33708792101099,4.47999001348898
97,5.00138424096565,6.14042323712562,6.2999122637249,3.2926318957471,5.25872526774812,6.86384059945738,5.72419272972885,5.20516197044233,4.58553701451826,3.74742084470872,4.8741239907968,6.04828037400883,5.10496460293206,6.3510238506151,6.05698808073586,6.23121029036697,1.99992712922116,3.64184992884721,5.62816689731554,6.1907536027719,5.82018443025117,3.99982564692857,4.84489858385764,6.6939130617439,5.33710957963745,4.4800108938773
98,5.00139535233425,6.14043508988063,6.29994529991033,3.29265921804951,5.25873445224454,6.86385094742108,5.7242020584452,5.20519199926428,4.58556556485927,3.74744680380731,4.87413321806951,6.0482904542089,5.10497424709208,6.35105371917773,6.05701248460173,6.2312322201247,1.99993441629904,3.64185839073332,5.62818349457246,6.19076616484411,5.8202040271575,3.99984308223572,4.8449075807782,6.69393369944308,5.33712907334095,4.48002968622679
99,5.00140535036415,6.14044575480881,6.29997518325612,3.29268393092553,5.25874271828673,6.86386026031367,5.72421045431063,5.20521916133632,4.58559138111118,3.7474702755918,4.87414152261495,6.04829952635094,5.10498292685748,6.3510807240216,6.05703451385473,6.23125197621926,1.99994097466914,3.64186600643081,5.62819843262944,6.19077747088054,5.82022167178767,3.99985877401214,4.8449156780067,6.69395227424621,5.33714661851839,4.48004659934133
100,5.00141434676715,6.14045535113079,6.30000221374014,3.29270628285154,5.25875015772089,6.86386864168942,5.72421801060813,5.20524372951417,4.58561472440534,3.74749149776965,4.87414899670585,6.04830769124729,5.10499073866555,6.35110513901846,6.05705439927924,6.23126977405647,1.99994687720222,3.64187286055855,5.62821187735329,6.19078764646739,5.82023755861662,3.99987289661093,4.84492296551235,6.69396899235422,5.33716240993668,4.48006182114441
101,5.00142244201903,6.14046398606996,6.30002666289621,3.29272649872177,5.25875685320849,6.86387618473908,5.72422481129261,5.2052659507708,4.58563583100628,3.74751068539664,4.87415572338765,6.04831503962793,5.10499776931009,6.35112721192179,6.05707234925898,6.23128580770061,1.999952189482,3.64187902927353,5.62822397802946,6.19079680463401,5.82025186274822,3.99988560694984,4.84492952426743,6.69398403935692,5.33717662289473,4.48007552076719
102,5.00142972649422,6.14047175606508,6.30004877650083,3.29274478207804,5.25876287914473,6.86388297332761,5.72423093192367,5.20528604864232,4.58565491467191,3.74752803302847,4.87416177740128,6.04832165314889,5.10500409690569,6.35114716684986,6.05708855194828,6.23130025198831,1.9999569705338,3.641884581117,5.62823486901972,6.19080504710838,5.82026474184458,3.99989704625485,4.84493542714701,6.69399758229326,5.33718941516937,4.48008785042769
103,5.00143628148523,6.14047874785949,6.3000687770072,3.29276131712963,5.25876830248518,6.86388908292794,5.72423644050513,5.20530422544373,4.58567216879051,3.74754371666868,4.87416722601354,6.04832760529985,5.10500979175567,6.35116520653351,6.05710317723324,6.23131326443321,1.99996127348042,3.64188957777613,5.62824467125397,6.19081246544711,5.82027633786331,3.99990734162937,4.84494073973863,6.69400977150552,5.33720092876678,4.48009894712214
104,5.0014421801184,6.14048503947943,6.30008686575017,3.29277627058275,5.25877318348979,6.86389458146109,5.72424139824059,5.20532066427604,4.58568776831551,3.74755789553214,4.87417212976458,6.0483329622209,5.10501491713319,6.35118151435086,6.05711637850295,6.23132498694196,1.99996514613238,3.64189407476934,5.62825349357304,6.19081914205242,5.82028677862164,3.99991660746643,4.84494552107108,6.69402074230831,5.33721129149883,4.48010893414714
105,5.00144748817694,6.14049070111315,6.30010322494373,3.29278979329775,5.25877757639246,6.86389953005216,5.72424586021341,5.20533553084441,4.58570187151725,3.74757071364155,4.87417654314051,6.04833778343755,5.10501952998421,6.35119625616921,6.05712829424932,6.23133554736021,1.99996863151914,3.64189812206323,5.6282614339372,6.19082515108746,5.8202961792049,3.99992494671979,4.84494982427029,6.69403061649062,5.33722061840187,4.48011792246964
106,5.00145226484039,6.14049579590076,6.30011801949026,3.29280202178993,5.25878153000363,6.8639039837106,5.72424987599875,5.20534897510489,4.58571462156883,3.74758230127261,4.87418051517885,6.04834212252237,5.10502368156025,6.35120958201211,6.05713904951193,6.2313450608656,1.99997176836723,3.64190176462773,5.62826858051385,6.1908305593001,5.82030464323462,3.99993245204781,4.84495369714959,6.69403950366784,5.3372290130137,4.4801260119599
107,5.00145656334941,6.14050038064405,6.30013139861934,3.29281307958883,5.25878508825267,6.8639079919423,5.72425349021437,5.20536113275598,4.58572614798171,3.74759277626219,4.87418409001335,6.04834602769028,5.10502741798778,6.35122162756836,6.05714875718302,6.2313536312227,1.9999745915305,3.64190504293579,5.62827501265649,6.19083542676435,5.82031226401036,3.99993920684303,4.84495718274095,6.69404750249854,5.33723656852294,4.48013329250113
108,5.00146043160322,6.14050450644453,6.30014349737207,3.29282307846923,5.25878829067597,6.86391159930038,5.72425674301633,5.20537212658942,4.58573656790537,3.74760224519246,4.87418730736441,6.04834954233442,5.10503078078072,6.35123251555771,6.05715751918599,6.2313613519137,1.99997713237745,3.64190799341303,5.62828080178583,6.19083980754766,5.82031912553786,3.99994528615873,4.84496031977317,6.69405470177968,5.33724336880345,4.48013984498823
109,5.00146391269675,6.14050821927691,6.30015443794533,3.29283211956592,5.25879117285623,6.86391484588086,5.72425967054522,5.20538206771361,4.58574598730367,3.74761080446267,4.87419020298036,6.04835270550837,5.10503380730171,6.35124235696686,6.05716542753975,6.23136830715709,1.99997941913971,3.64191064884256,5.62828601218282,6.19084375031147,5.82032530345473,3.99995075754285,4.84496314310217,6.69406118143238,5.33724948934538,4.48014574222662
110,5.0014670454035,6.1405115605046,6.30016433090924,3.29284029438311,5.25879376681789,6.86391776776868,5.7242623053276,5.20539105666141,4.58575450201968,3.74761854125916,4.87419280903471,6.04835555236013,5.10503653117719,6.35125125216803,6.05717256531998,6.23137457282546,1.99998147722574,3.64191303872913,5.62829070170236,6.19084729885176,5.82033086586397,3.99995568178857,4.84496568409828,6.69406701338905,5.33725499809322,4.48015104974118
111,5.00146986460978,6.14051456734325,6.30017327630963,3.29284768570845,5.25879610138291,6.86392039743905,5.72426467663748,5.20539918439338,4.58576219873946,3.74762553443334,4.87419515448363,6.04835811452274,5.10503898267105,6.35125929193132,6.05717900752719,6.23138021727238,1.99998332950316,3.64191518962704,5.62829492241573,6.19085049258552,5.82033587408448,3.99996011360971,4.84496797099477,6.69407226239197,5.33725995619997,4.48015582650428
112,5.00147240170508,6.14051727327747,6.30018136466639,3.29285436844071,5.25879820249103,6.86392276411862,5.72426681082154,5.20540653320618,4.58576915586445,3.74763185529621,4.87419726538766,6.04836042046581,5.10504118902085,6.3512665583407,6.05718482187061,6.23138530207736,1.99998499655285,3.64191712543516,5.62829872118876,6.19085336698859,5.82034038332681,3.99996410224874,4.84497002920161,6.69407698671196,5.33726441870601,4.48016012559107
113,5.00147468493316,6.14051970843555,6.30018867787749,3.29286041033901,5.258800093488,6.86392489411057,5.72426873159182,5.20541317755507,4.58577544430087,3.74763756833741,4.87419916520128,6.04836249581184,5.10504317474045,6.35127312562296,6.05719006947618,6.23138988271705,1.99998649689756,3.64191886766247,5.62830214020219,6.19085595398969,5.8203444433016,3.99996769202387,4.84497188158777,6.69408123879525,5.3372684351501,4.48016399476918
114,5.00147673970783,6.14052189992649,6.3001952900375,3.2928658727013,5.25880179538501,6.86392681108702,5.72427046028924,5.20541918479868,4.58578112817427,3.74764273187592,4.87420087503355,6.04836436362102,5.10504496189239,6.3512790608978,6.05719480552578,6.23139400916992,1.99998784720781,3.64192043566705,5.62830521742003,6.19085828232513,5.82034809876742,3.99997092282148,4.84497354873531,6.69408506584567,5.33727205011928,4.48016747702948
115,5.00147858889683,6.14052387214296,6.30020126817871,3.29287081097847,5.25880332709209,6.86392853635232,5.72427201612066,5.20542461587318,4.58578626547616,3.74764739864886,4.87420241388258,6.04836604464742,5.105046570333,6.35128442485645,6.05719907983457,6.23139772646109,1.99998906248703,3.64192184687117,5.6283079870111,6.19086037785799,5.82035139002407,3.99997383053933,4.8449750491681,6.69408851034871,5.33727530374385,4.48017061106375
116,5.00148025307731,6.14052564703394,6.3002066729421,3.29287527533039,5.25880470562828,6.86393008907991,5.7242734163723,5.20542952590282,4.58579090864906,3.74765161634431,4.87420379884671,6.04836755756962,5.10504801793301,6.35128927237578,6.05720293737225,6.23140107515307,1.99999015623832,3.64192311695488,5.62831047972844,6.19086226386537,5.8203543533567,3.9999764474854,4.84497639955761,6.6940916105431,5.33727823214279,4.48017343169459
117,5.0014817507655,6.14052724434981,6.30021155918484,3.29287931112922,5.25880594631069,6.86393148652548,5.7242746766018,5.2054339647524,4.5857951051161,3.7476554280834,4.87420504531443,6.04836891919833,5.10504932077614,6.35129365307386,6.05720641873382,6.23140409178807,1.99999114061449,3.64192426003022,5.62831272325076,6.19086396129701,5.82035702143572,3.99997880273686,4.84497761490817,6.69409440084532,5.33728086782479,4.48017597026235
118,5.00148309862338,6.14052868186282,6.3002159765302,3.29288295941498,5.25880706292473,6.86393274421882,5.72427581081106,5.20543797752765,4.58579889776005,3.74765887285651,4.87420616713538,6.0483701446631,5.10505049333776,6.35129761181261,6.05720956056463,6.2314068092863,1.99999202655304,3.64192528879802,5.62831474248976,6.19086548900793,5.8203594236769,3.99998092246317,4.84497870872367,6.69409691223167,5.33728324004905,4.48017825497333
119,5.00148431164453,6.14052997556552,6.30021996986536,3.29288625730799,5.25880806787727,6.86393387613647,5.72427683160183,5.20544160502798,4.58580232535692,3.74766198591794,4.87420717677423,6.04837124758052,5.10505154864574,6.35130118915253,6.05721239594419,6.23140925730494,1.99999282389774,3.64192621468905,5.62831655986679,6.19086686396794,5.82036158656556,3.99998283021685,4.84497969315762,6.69409917258213,5.33728537515013,4.48018031121322
120,5.00148540332137,6.14053113984905,6.30022357979208,3.29288923838209,5.25880897233446,6.86393489485709,5.72427775031572,5.20544488415639,4.58580542296815,3.74766479914297,4.8742080854492,6.04837224020546,5.10505249842518,6.35130442176408,6.05721495473274,6.23141146256149,1.99999354150796,3.64192704799097,5.62831819556176,6.19086810145008,5.82036353394845,3.99998454719517,4.84498057914818,6.69410120698987,5.33728729683029,4.48018216182911
121,5.00148638579557,6.14053218766372,6.30022684303459,3.29289193300248,5.25880978634586,6.86393581170129,5.72427857716019,5.2054478482905,4.58580822229558,3.74766734135091,4.87420890325667,6.04837313356731,5.1050533532287,6.35130734279986,6.05721726388417,6.2314134491251,1.99999418735717,3.6419277979627,5.62831966773723,6.19086921520028,5.82036528729667,3.99998609247565,4.84498137653968,6.69410303803977,5.33728902642255,4.48018382738342
122,5.0014872699934,6.14053313066338,6.3002297928088,3.29289436863155,5.25881051895606,6.86393663685745,5.72427932132198,5.20545052761834,4.58581075200247,3.74766963859732,4.87420963928339,6.04837393759247,5.1050541225537,6.3513099822312,6.05721934772857,6.23141523867901,1.99999476862145,3.64192847293725,5.62832099274007,6.1908702175901,5.82036686594225,3.99998748322809,4.84498209419203,6.6941046860592,5.33729058312757,4.4801853263823
123,5.00148806574747,6.14053397933528,6.3002324591565,3.29289657010548,5.25881117830519,6.86393737949501,5.72427999106918,5.20545294944224,4.58581303800405,3.74767171443842,4.87421030170744,6.0483746612147,5.10505481494784,6.35131236715276,6.05722122822735,6.23141685075703,1.99999529175931,3.64192908041435,5.62832218528298,6.19087111975409,5.82036828729128,3.99998873490528,4.84498274007915,6.69410616934366,5.33729198422678,4.48018667548128
124,5.00148878190626,6.14053474311698,6.30023486924775,3.29289855988479,5.25881177171936,6.86393804786633,5.72428059384309,5.20545513845393,4.5858151037303,3.74767359017021,4.87421089788909,6.04837531247437,5.10505543810404,6.35131452205789,6.05722292520355,6.23141830295657,1.99999576258338,3.64192962714375,5.62832325860786,6.19087193171349,5.82036956701576,3.99998986141475,4.84498332137755,6.69410750435982,5.33729324527418,4.48018788967037
125,5.00148942643271,6.14053543050143,6.30023704765466,3.29290035828086,5.25881230579208,6.86393864939846,5.72428113634088,5.20545711698343,4.58581697036365,3.74767528504482,4.87421143445257,6.04837589860778,5.10505599894595,6.35131646908784,6.05722445654985,6.23141961113052,1.99999618632504,3.6419301192002,5.62832422463283,6.19087266248756,5.82037071922634,3.99999087527328,4.84498384454612,6.69410870592843,5.33729438026905,4.48018898244055
126,5.00149000649289,6.14053604913165,6.30023901659908,3.29290198366106,5.25881278645751,6.86393919077568,5.72428162459006,5.20545890522432,4.5858186570541,3.74767681646622,4.8742119173597,6.04837642612762,5.10505650370485,6.35131822825706,6.05722583841631,6.23142078956021,1.99999656769253,3.641930562051,5.62832509408458,6.19087332019376,5.82037175662785,3.99999178774595,4.84498431539783,6.69410978738874,5.33729540181136,4.48018996593372
127,5.00149052853576,6.14053660588576,6.30024079617674,3.29290345263426,5.25881321905636,6.86393967801377,5.72428206401535,5.20546052143757,4.58582018111374,3.74767820016715,4.87421235197612,6.04837690089528,5.10505695798893,6.35131981765704,6.05722708537991,6.23142185111112,1.99999691092328,3.64193096061673,5.62832587661746,6.19087391213791,5.82037269065938,3.99999260897135,4.84498473916436,6.69411076074666,5.33729632124158,4.48019085107756
128,5.00149099836498,6.14053710695362,6.30024240456017,3.29290478021878,5.25881360839532,6.86394011652689,5.72428245949904,5.20546198213602,4.58582155819267,3.7476794503693,4.8742127431309,6.04837732818601,5.10505736684556,6.35132125364064,6.05722821059758,6.23142280737324,1.99999721983095,3.64193131932588,5.62832658092068,6.19087444489534,5.82037353162035,3.99999334807422,4.84498512055425,6.69411163680799,5.33729714876666,4.48019164770702
129,5.00149142120354,6.14053755790571,6.30024385818218,3.29290597999429,5.25881395880036,6.86394051118772,5.7242828154352,5.20546330225125,4.58582280243822,3.74768057992804,4.8742130951702,6.04837771274754,5.1050577348174,6.35132255098876,6.0572292259444,6.23142366878753,1.99999749784786,3.64193164216412,5.62832721481481,6.19087492438395,5.82037428878405,3.9999940132668,4.84498546380514,6.69411242529842,5.33729789357326,4.48019236467354
130,5.00149180175182,6.14053796375516,6.30024517190205,3.29290706423925,5.25881427416488,6.86394086638167,5.72428313577849,5.20546449528461,4.58582392663892,3.7476816004634,4.87421341200557,6.0483780588528,5.10505806599282,6.35132372306116,6.05723014213836,6.23142444475973,1.99999774806307,3.64193193271853,5.6283277853386,6.19087535592991,5.82037497049988,3.99999461194012,4.84498577273095,6.69411313497145,5.33729856392978,4.4801930099434
131,5.00149214423996,6.14053832901351,6.3002463591557,3.2929080440553,5.25881455799294,6.86394118605557,5.72428342408813,5.20546557344386,4.58582494235464,3.74768252247852,4.8742136971574,6.04837837034745,5.1050583640514,6.35132478193275,6.05723096885296,6.23142514376308,1.99999797325676,3.64193219421751,5.62832829882716,6.19087574432686,5.82037558428537,3.9999951507461,4.84498605076417,6.69411377370562,5.33729916727811,4.48019359068628
132,5.00149245247488,6.14053865774092,6.30024743209176,3.2929089294797,5.25881481343818,6.86394147376152,5.72428368356741,5.2054665477668,4.58582586003441,3.74768335546675,4.87421395379406,6.04837865069255,5.10505863230475,6.3513257385169,6.05723171481888,6.23142577343067,1.99999817593109,3.64193242956658,5.62832876098226,6.19087609388913,5.82037613690905,3.99999563567149,4.84498630099407,6.69411434859193,5.33729971031629,4.48019411335487
133,5.00149272988266,6.14053895359136,6.30024840169453,3.2929097295872,5.2588150433389,6.86394173269642,5.72428391709931,5.20546742823305,4.58582668912292,3.7476841080085,4.87421418476704,6.04837890300308,5.10505887373332,6.35132660267694,6.05723238791581,6.23142634063875,1.99999835833798,3.64193264138075,5.62832917693569,6.19087640849969,5.82037663446512,3.99999607210435,4.84498652620099,6.69411486601256,5.33730019907283,4.4801945837566
134,5.00149297954664,6.14053921985325,6.30024927789533,3.29291045258205,5.25881525024953,6.86394196573746,5.72428412727851,5.20546822386533,4.58582743815681,3.74768478785888,4.87421439264273,6.04837913008251,5.10505909101955,6.35132738332695,6.05723299525527,6.2314268515818,1.99999852250418,3.6419328320135,5.62832955130621,6.19087669165323,5.82037708244055,3.99999646489391,4.84498672888721,6.69411533171175,5.33730063897365,4.48019500711816
135,5.00149320424172,6.14053945948605,6.30025006967312,3.29291110588132,5.2588154364691,6.86394217547408,5.72428431644023,5.20546894282089,4.5858281148518,3.74768540202686,4.87421457973084,6.04837933445395,5.1050592865776,6.35132808852293,6.05723354325544,6.23142731184004,1.99999867025376,3.64193300358298,5.62832988825085,6.19087694649506,5.82037748577566,3.99999681840452,4.84498691130481,6.69411575085956,5.33730103490228,4.48019538814356
136,5.00149340646522,6.14053967515318,6.30025078514567,3.29291169619024,5.2588156040667,6.86394236423678,5.72428448668617,5.2054695924744,4.58582872618145,3.74768595684692,4.87421474811015,6.0483795183882,5.10505946258026,6.35132872554525,6.05723403770867,6.23142772644039,1.99999880322839,3.64193315799551,5.62833019151106,6.19087717585598,5.82037784891851,3.99999713656407,4.84498707548064,6.69411612810924,5.33730139125414,4.48019573106642
137,5.00149358846465,6.1405398692516,6.30025143165189,3.29291222957034,5.25881575490454,6.86394253412299,5.72428463990788,5.20547017949277,4.58582927844839,3.74768645804386,4.87421489965153,6.04837968392901,5.10505962098302,6.35132930097312,6.05723448384244,6.23142809991128,1.99999892290555,3.64193329696678,5.62833046445426,6.19087738228375,5.820378175874,3.99999742290766,4.8449872232389,6.69411646764891,5.33730171198526,4.480196039697
138,5.00149375226271,6.14054004393853,6.30025201582643,3.29291271150111,5.2588158906586,6.86394268702041,5.72428477780773,5.20547070990298,4.58582977734873,3.74768691079126,4.87421503603876,6.04837983291571,5.10505976354583,6.35132982075202,6.05723488637442,6.23142843633211,1.99999903061499,3.64193342204093,5.62833071011125,6.19087756807138,5.82037847024796,3.99999768061689,4.84498735622133,6.69411677324806,5.33730200065626,4.48019631746451
139,5.00149389967979,6.1405402011554,6.30025254366704,3.29291314693576,5.25881601283724,6.86394282462794,5.72428490191788,5.2054711891533,4.58583022803031,3.74768731976455,4.87421515878728,6.04837996700372,5.10505989185265,6.35133029025459,6.05723524956209,6.23142873937772,1.99999912755349,3.64193353460766,5.62833093120982,6.19087773528261,5.82037873528699,3.9999979125552,4.84498747590552,6.69411704829937,5.33730226047182,4.48019656745528
140,5.00149403235419,6.14054034264945,6.30025302059561,3.29291354035164,5.25881612279802,6.86394294847459,5.72428501361728,5.20547162216877,4.58583063514534,3.7476876891888,4.87421526926094,6.04838008768291,5.10506000732906,6.35133071433575,6.05723557724762,6.23142901235855,1.99999921479814,3.64193363591772,5.62833113020507,6.19087788577485,5.82037897391417,3.99999812129968,4.84498758362128,6.6941172958564,5.33730249431631,4.48019679244697
141,5.00149415176034,6.14054046999316,6.30025345151331,3.29291389579585,5.25881622176272,6.86394305993648,5.72428511414697,5.20547201340128,4.58583100289805,3.74768802288204,4.87421536868724,6.04838019629416,5.10506011125807,6.35133109738242,6.05723587289833,6.23142925825674,1.99999929331833,3.64193372709678,5.62833130930668,6.19087802121979,5.82037918876135,3.99999830916972,4.84498768056547,6.69411751866748,5.33730270478577,4.48019699493949
142,5.0014942592252,6.14054058460172,6.30025384085048,3.29291421692648,5.25881631083095,6.86394316025209,5.72428520462389,5.20547236687499,4.58583133508771,3.74768832429441,4.8742154581709,6.04838029404429,5.10506020479439,6.35133144335862,6.05723613964321,6.23142947975867,1.9999993639865,3.64193380915792,5.6283314705034,6.19087814312195,5.82037938219811,3.99999847825274,4.84498776781525,6.69411771920621,5.33730289421675,4.48019717718276
143,5.00149435594302,6.14054068774878,6.30025419261176,3.29291450704996,5.25881639099236,6.86394325053607,5.72428528605331,5.20547268622725,4.58583163514756,3.74768859654348,4.8742155387062,6.04838038201938,5.10506028897727,6.35133175584612,6.05723638030592,6.23142967928433,1.99999942758785,3.64193388301296,5.6283316155852,6.19087825283544,5.82037955635798,3.99999863042747,4.84498784634004,6.69411789969894,5.33730306471223,4.4801973412017
144,5.0014944429886,6.14054078058061,6.30025451041691,3.29291476915472,5.25881646313762,6.8639433317916,5.72428535933996,5.20547297474577,4.58583190618003,3.74768884244633,4.87421561118797,6.04838046119697,5.10506036474204,6.35133203808119,6.05723659743455,6.23142985901369,1.99999948482906,3.64193394948249,5.62833174616308,6.19087835157897,5.82037971316185,3.99999876738472,4.84498791701236,6.69411806214947,5.33730321816499,4.48019748881875
145,5.00149452132924,6.14054086412881,6.30025479753768,3.29291500594178,5.25881652806835,6.86394340492153,5.72428542529809,5.20547323540211,4.58583215098851,3.74768906454837,4.87421567642157,6.04838053245678,5.10506043293048,6.35133229298796,6.05723679332849,6.23143002091052,1.99999953634616,3.64193400930507,5.628331863687,6.19087844044939,5.82037985433923,3.99999889064625,4.84498798061744,6.6941182083613,5.33730335627862,4.48019762167409
146,5.0014945918355,6.14054093932183,6.30025505693126,3.29291521985228,5.25881658650601,6.86394347073843,5.72428548466054,5.20547347088201,4.58583237210613,3.74768926514955,4.8742157351318,6.04838059659061,5.10506049430022,6.35133252320837,6.05723697006266,6.23143016674381,1.99999958271154,3.64193406314538,5.62833196946197,6.19087852043389,5.82037998144731,3.99999900158163,4.84498803786202,6.69411833995766,5.3373034805864,4.4801977412439
147,5.00149465529088,6.14054100699524,6.30025529127037,3.29291541309243,5.25881663909991,6.8639435299736,5.72428553808688,5.20547368361286,4.5858325718218,3.74768944632793,4.87421578797101,6.04838065431105,5.10506054953312,6.35133273112941,6.05723712950943,6.23143029810711,1.99999962444039,3.64193411160167,5.62833206466253,6.19087859242095,5.8203800958881,3.99999910142346,4.84498808938213,6.69411845839951,5.33730359246836,4.48019784885673
148,5.0014947124005,6.14054106790106,6.30025550297063,3.29291558765613,5.25881668643442,6.86394358328523,5.72428558617068,5.20547387578845,4.58583275220366,3.74768960996111,4.8742158355263,6.04838070625945,5.10506059924283,6.35133291890766,6.05723727335835,6.23143041643592,1.99999966199635,3.64193415521233,5.62833215034582,6.19087865721021,5.8203801989239,3.99999919128112,4.84498813575024,6.69411856500178,5.33730369316657,4.48019794570827
149,5.00149476379898,6.14054112271609,6.30025569421522,3.29291574534527,5.25881672903547,6.86394363126567,5.72428562944621,5.20547404939145,4.58583291512033,3.74768975774547,4.87421587832606,6.048380753013,5.10506064398168,6.35133308849148,6.057237403134,6.23143052302334,1.99999969579671,3.64193419446192,5.62833222746327,6.19087871552136,5.82038029169125,3.99999927215301,4.84498817748154,6.69411866094797,5.33730378379896,4.48019803287466
150,5.00149481005746,6.14054117204944,6.30025586697719,3.29291588778825,5.25881676737642,6.86394367444805,5.72428566839427,5.20547420621364,4.58583306226018,3.74768989121367,4.87421591684584,6.04838079509119,5.10506068424673,6.35133324164109,6.05723752021207,6.23143061903424,1.99999972621704,3.64193422978656,5.62833229687122,6.19087876800212,5.82038037521343,3.9999993449377,4.8449882150397,6.69411874730326,5.33730386537171,4.48019811132442
151,5.00149485168997,6.14054121644932,6.30025602303964,3.29291601645662,5.25881680188327,6.86394371331218,5.7242857034476,5.20547434787428,4.58583319514862,3.74769001175039,4.87421595151365,6.04838083296156,5.10506072048536,6.3513333799467,6.0572376258339,6.23143070551791,1.99999975359534,3.64193426157873,5.6283323593404,6.19087881523546,5.82038045041174,3.99999941044393,4.84498824884205,6.69411882502636,5.33730393879041,4.48019818192919
152,5.00149488915913,6.14054125640909,6.300256164014,3.29291613268016,5.25881683293944,6.86394374828988,5.72428573499568,5.20547447583666,4.58583331516384,3.74769012060662,4.87421598271468,6.0483808670449,5.1050607531002,6.35133350484491,6.05723772111958,6.23143078341958,1.9999997782358,3.64193429019168,5.62833241556446,6.19087885774606,5.82038051811571,3.99999946939954,4.84498827926417,6.69411889498016,5.33730400487014,4.48019824547349
153,5.00149492288129,6.14054129237279,6.30025629135646,3.29291623766051,5.25881686088999,6.8639437797698,5.724285763389,5.20547459142312,4.58583342355096,3.74769021891253,4.8742160107956,6.0483808977199,5.10506078245362,6.35133361763349,6.05723780707976,6.23143085359071,1.99999980041222,3.64193431594334,5.62833246616775,6.19087889600613,5.82038057907217,3.99999952245959,4.84498830664407,6.69411895794128,5.33730406434451,4.48019830266336
154,5.00149495323116,6.14054132474003,6.30025640638296,3.2929163324835,5.25881688604549,6.86394380810172,5.72428578894306,5.20547469582859,4.58583352143489,3.74769030768911,4.87421603606843,6.04838092532739,5.10506080887176,6.35133371948482,6.0572378846264,6.2314309167983,1.999999820371,3.64193433911983,5.62833251171216,6.19087893044066,5.82038063395356,3.99999957021363,4.84498833128598,6.69411901460871,5.33730411787378,4.48019835413424
155,5.00149498054599,6.14054135387049,6.30025651028263,3.29291641813029,5.25881690868543,6.86394383360044,5.72428581194176,5.20547479013283,4.58583360983189,3.74769038785871,4.87421605881398,6.04838095017414,5.10506083264814,6.35133381145794,6.05723795458232,6.23143097373327,1.9999998383339,3.64193435997868,5.62833255270345,6.19087896143218,5.82038068336528,3.99999961319226,4.8449883534637,6.69411906561157,5.33730416605223,4.48019840045803
156,5.00149500512929,6.14054138008784,6.30025660413,3.29291649548742,5.25881692906138,6.86394385654929,5.72428583264063,5.20547487531151,4.58583368966005,3.74769046025455,4.87421607928497,6.04838097253621,5.10506085404693,6.35133389450952,6.05723801768994,6.231431025018,1.99999985450051,3.64193437875163,5.62833258959679,6.19087898932492,5.82038072785244,3.99999965187304,4.84498837342365,6.6941191115161,5.33730420941473,4.48019844214945
157,5.00149502725421,6.14054140368341,6.30025668889603,3.29291656535595,5.25881694739974,6.86394387720324,5.72428585126966,5.20547495224625,4.58583376174875,3.74769052562933,4.87421609770886,6.04838099266208,5.10506087330588,6.35133396950371,6.05723807461916,6.23143107121311,1.99999986905046,3.6419343956473,5.62833262280186,6.19087901442874,5.8203807679058,3.99999968668573,4.84498839138761,6.69411915283195,5.33730424844267,4.48019847967172
158,5.00149504716662,6.14054142491939,6.30025676545806,3.29291662845963,5.25881696390426,6.8639438957918,5.72428586803583,5.20547502173362,4.58583382684725,3.74769058466295,4.87421611429037,6.04838101077535,5.10506089063898,6.3513340372211,6.05723812597436,6.23143111282363,1.99999988214541,3.64193441085339,5.62833265268737,6.19087903702248,5.82038080396724,3.99999971801716,4.84498840755516,6.69411919001778,5.33730428356935,4.48019851344177
159,5.00149506508775,6.14054144403173,6.3002568346088,3.29291668545243,5.25881697875833,6.86394391252149,5.72428588312541,5.2054750844934,4.58583388563235,3.74769063796961,4.87421612921372,6.0483810270773,5.1050609062388,6.35133409836678,6.05723817230088,6.23143115030447,1.99999989393087,3.64193442453888,5.62833267958519,6.19087905735713,5.82038083643457,3.99999974621544,4.84498842210597,6.69411922348645,5.33730431518473,4.48019854383481
160,5.00149508121675,6.14054146123282,6.30025689706453,3.29291673692518,5.25881699212699,6.86394392757822,5.72428589670607,5.20547514117587,4.58583393871546,3.74769068610411,4.87421614264474,6.04838104174905,5.10506092027867,6.35133415357761,6.05723821409075,6.23143118406541,1.99999990453778,3.64193443685582,5.62833270379399,6.19087907565856,5.82038086566599,3.9999997715939,4.84498843520169,6.69411925360954,5.3373043436398,4.48019857118854
161,5.00149509573283,6.14054147671378,6.3002569534724,3.29291678341169,5.25881700415878,6.86394394112926,5.72428590892868,5.20547519236862,4.58583398664886,3.74769072956755,4.87421615473266,6.04838105495363,5.10506093291458,6.35133420342883,6.05723825178789,6.23143121447558,1.99999991408401,3.64193444794106,5.6283327255826,6.19087909213008,5.82038089198399,3.99999979443451,4.84498844698784,6.69411928072146,5.33730436925048,4.48019859580691
162,5.00149510879728,6.14054149064662,6.30025700441714,3.29291682539424,5.2588170149874,6.8639439533252,5.72428591992906,5.20547523860248,4.58583402993141,3.7476907688126,4.87421616561178,6.04838106683775,5.10506094428693,6.35133424844001,6.0572382857928,6.23143124186749,1.99999992267561,3.64193445791778,5.62833274519298,6.19087910695464,5.82038091567892,3.99999981499106,4.84498845759538,6.69411930512321,5.33730439230108,4.48019861796343
163,5.00149512055528,6.14054150318616,6.30025705042702,3.29291686330853,5.25881702473315,6.86394396430155,5.72428592982942,5.20547528035706,4.58583406901374,3.74769080424811,4.87421617540299,6.04838107753346,5.10506095452206,6.35133428908042,6.05723831646685,6.23143126654065,1.99999993040805,3.64193446689683,5.62833276284287,6.19087912029694,5.82038093701222,3.99999983349195,4.84498846714216,6.69411932708572,5.33730441304751,4.48019863790431
164,5.00149513113747,6.14054151447174,6.30025709197933,3.2929168975482,5.25881703350433,6.86394397418026,5.72428593873977,5.20547531806567,4.58583410430288,3.74769083624336,4.87421618421508,6.04838108715959,5.1050609637337,6.35133432577391,6.05723834413606,6.23143128876487,1.99999993736724,3.64193447497797,5.62833277872828,6.19087913230516,5.82038095621923,3.99999985014276,4.84498847573426,6.69411934685281,5.33730443172011,4.48019865585109
165,5.00149514066143,6.14054152462875,6.30025712950525,3.29291692846885,5.25881704139839,6.8639439830711,5.7242859467591,5.20547535211976,4.58583413616646,3.74769086513188,4.87421619214597,6.04838109582312,5.1050609720242,6.35133435890329,6.05723836909456,6.23143130878316,1.99999994363052,3.641934482251,5.62833279302559,6.19087914311271,5.82038097351188,3.99999986512848,4.84498848346716,6.69411936464393,5.33730444852617,4.4801986720032
166,5.00149514923298,6.14054153377005,6.30025716339436,3.29291695639173,5.25881704850305,6.86394399107285,5.72428595397651,5.20547538287296,4.58583416493655,3.74769089121494,4.87421619928376,6.04838110362029,5.10506097948566,6.35133438881428,6.05723839160771,6.23143132681446,1.99999994926746,3.64193448879673,5.62833280589358,6.19087915283964,5.82038098908096,3.99999987861563,4.84498849042676,6.69411938065662,5.33730446365227,4.4801986865401
167,5.00149515694738,6.14054154199721,6.30025719399858,3.29291698160704,5.25881705489724,6.86394399827443,5.7242859604722,5.20547541064476,4.58583419091307,3.74769091476461,4.87421620570777,6.04838111063774,5.10506098620099,6.35133441581912,6.05723841191492,6.23143134305595,1.99999995434072,3.64193449468788,5.62833281747513,6.19087916159399,5.82038100309824,3.99999989075407,4.8449884966904,6.69411939506864,5.33730447726634,4.48019869962331
168,5.00149516389033,6.14054154940165,6.30025722163584,3.29291700437694,5.25881706065201,6.86394400475585,5.72428596631833,5.20547543572376,4.5858342143669,3.74769093602662,4.87421621148939,6.04838111695345,5.1050609922448,6.35133444019981,6.05723843023218,6.23143135768526,1.99999995890665,3.64193449998992,5.62833282789885,6.19087916947301,5.8203810157184,3.99999990167866,4.84498850232768,6.69411940803999,5.33730448951953,4.4801987113982
169,5.00149517013898,6.14054155606564,6.30025724659334,3.29291702493824,5.2588170658313,6.86394401058912,5.72428597157985,5.20547545837068,4.58583423554271,3.74769095522292,4.87421621669284,6.04838112263758,5.10506099768424,6.351334462211,6.05723844675434,6.2314313708624,1.99999996301598,3.64193450476175,5.6283328372805,6.19087917656423,5.82038102708066,3.9999999115108,4.84498850740123,6.6941194197147,5.33730450054786,4.48019872199559
170,5.00149517576276,6.14054156206323,6.30025726913055,3.29291704350486,5.25881707049266,6.86394401583907,5.72428597631524,5.20547547882103,4.58583425466146,3.74769097255393,4.87421622137594,6.04838112775331,5.10506100257975,6.35133448208269,6.05723846165721,6.23143138273149,1.99999996671438,3.6419345090564,5.62833284572424,6.19087918294641,5.82038103731041,3.99999992035972,4.84498851196743,6.69411943022238,5.33730451047379,4.48019873153325
171,5.00149518082416,6.14054156746105,6.30025728948182,3.29291706027004,5.25881707468789,6.86394402056402,5.7242859805771,5.20547549728755,4.58583427192271,3.74769098820066,4.87421622559074,6.04838113235746,5.10506100698572,6.35133450002258,6.05723847509935,6.23143139342235,1.99999997004295,3.64193451292159,5.62833285332385,6.19087918869045,5.82038104652052,3.99999992832375,4.844988516077,6.69411943967968,5.33730451940751,4.48019874011714
172,5.00149518537942,6.1405415723191,6.30025730785888,3.2929170754083,5.2588170784636,6.86394402481648,5.72428598441277,5.2054755139624,4.5858342875067,3.74769100232659,4.87421622938406,6.04838113650119,5.10506101095109,6.35133451621822,6.05723848722386,6.23143140305193,1.99999997303865,3.64193451640026,5.62833286016371,6.19087919386015,5.82038105481262,3.99999993549137,4.84498851977562,6.69411944819161,5.33730452744819,4.48019874784265
173,5.00149518947916,6.14054157669133,6.30025732445295,3.29291708907731,5.25881708186173,6.86394402864369,5.72428598786489,5.20547552901918,4.58583430157618,3.74769101507933,4.87421623279804,6.04838114023056,5.10506101451994,6.35133453083899,6.05723849815978,6.23143141172556,1.99999997573479,3.64193451953106,5.62833286631977,6.19087919851295,5.82038106227819,3.99999994194223,4.84498852310438,6.69411945585265,5.33730453468512,4.4801987547956
174,5.00149519316891,6.14054158062634,6.30025733943679,3.29291710141947,5.25881708492005,6.86394403208818,5.72428599097181,5.20547554261468,4.58583431427815,3.74769102659222,4.87421623587063,6.04838114358698,5.10506101773191,6.35133454403784,6.05723850802357,6.23143141953812,1.99999997816131,3.64193452234878,5.6283328718604,6.19087920270053,5.82038106899963,3.99999994774801,4.84498852610026,6.69411946274788,5.33730454119862,4.48019876105326
175,5.00149519648969,6.14054158416785,6.30025735296642,3.29291711256339,5.25881708767254,6.86394403518823,5.72428599376804,5.20547555489051,4.58583432574537,3.74769103698564,4.87421623863596,6.04838114660777,5.1050610206227,6.35133455595288,6.05723851692024,6.23143142657509,1.99999998034518,3.64193452488473,5.62833287684712,6.19087920646939,5.82038107505109,3.99999995297321,4.84498852879656,6.69411946895385,5.33730454706102,4.48019876668515
176,5.00149519947839,6.1405415873552,6.30025736518278,3.29291712262525,5.25881709014978,6.86394403797826,5.72428599628465,5.2054755659746,4.5858343360977,3.7476910463683,4.87421624112475,6.04838114932647,5.1050610232244,6.35133456670884,6.05723852494457,6.23143143291344,1.99999998231066,3.64193452716708,5.62833288133531,6.19087920986142,5.82038108049936,3.99999995767589,4.84498853122322,6.69411947453944,5.33730455233741,4.48019877175385
177,5.00149520216822,6.14054159022382,6.30025737621317,3.29291713170997,5.2588170923793,6.86394404048929,5.7242859985496,5.20547557598248,4.58583434544341,3.74769105483839,4.87421624336467,6.0483811517733,5.10506102556594,6.35133457641833,6.05723853218202,6.23143143862253,1.99999998407959,3.6419345292212,5.6283328853748,6.19087921291428,5.82038108540456,3.9999999619083,4.84498853340722,6.69411947956669,5.33730455708636,4.48019877631569
178,5.00149520458907,6.14054159280558,6.30025738617257,3.29291713991232,5.25881709438586,6.86394404274922,5.72428600058807,5.20547558501851,4.58583435388025,3.74769106248454,4.87421624538059,6.04838115397545,5.10506102767334,6.35133458518304,6.0572385387097,6.23143144376481,1.99999998567163,3.6419345310699,5.62833288901046,6.19087921566189,5.82038108982081,3.99999996571747,4.84498853537282,6.69411948409139,5.33730456136058,4.48019878042133
179,5.00149520676783,6.14054159512915,6.30025739516482,3.29291714731788,5.25881709619177,6.86394404478316,5.72428600242269,5.20547559317692,4.5858343614965,3.74769106938682,4.87421624719492,6.04838115595739,5.10506102956999,6.35133459309478,6.05723854459717,6.23143144839655,1.99999998710447,3.64193453273374,5.62833289228265,6.19087921813478,5.82038109379685,3.99999996914572,4.84498853714185,6.69411948816379,5.33730456520755,4.48019878411642
180,5.00149520872871,6.14054159722038,6.30025740328371,3.29291715400395,5.25881709781708,6.8639440466137,5.72428600407385,5.20547560054285,4.58583436837188,3.7476910756175,4.87421624882782,6.04838115774113,5.10506103127699,6.35133460023648,6.05723854990718,6.23143145256843,1.99999998839402,3.64193453423119,5.62833289522771,6.1908792203604,5.82038109737656,3.99999997223115,4.84498853873399,6.6941194918291,5.33730456866997,4.48019878744199
181,5.00149521049351,6.14054159910247,6.30025741061395,3.29291716004035,5.25881709927987,6.86394404826119,5.7242860055599,5.20547560719317,4.58583437457836,3.74769108124185,4.87421625029743,6.0483811593465,5.10506103281329,6.351334606683,6.05723855469633,6.2314314563261,1.99999998955462,3.6419345355789,5.62833289787835,6.19087922236349,5.82038110059945,3.99999997500804,4.84498854016691,6.69411949512802,5.33730457178628,4.48019879043501
182,5.00149521208182,6.14054160079636,6.30025741723206,3.29291716549012,5.25881710059638,6.86394404974393,5.72428600689735,5.20547561319731,4.58583438018094,3.74769108631881,4.87421625162007,6.04838116079133,5.10506103419596,6.35133461250191,6.05723855901568,6.23143145971068,1.99999999059916,3.64193453679183,5.628332900264,6.1908792241663,5.82038110350107,3.99999997750723,4.84498854145654,6.69411949809716,5.33730457459107,4.48019879312873
183,5.0014952135113,6.14054160232086,6.30025742320711,3.29291717041019,5.25881710178123,6.8639440510784,5.72428600810105,5.20547561861798,4.58583438523832,3.74769109090159,4.87421625281046,6.04838116209168,5.10506103544037,6.35133461775426,6.05723856291127,6.2314314627592,1.99999999153924,3.64193453788348,5.62833290241114,6.19087922578884,5.82038110611345,3.99999997975651,4.8449885426172,6.6941195007695,5.33730457711549,4.48019879555307
184,5.00149521479784,6.14054160369291,6.30025742860152,3.29291717485198,5.25881710284761,6.86394405227942,5.72428600918439,5.20547562351181,4.58583438980348,3.74769109503822,4.8742162538818,6.04838116326199,5.10506103656034,6.35133462249514,6.05723856642466,6.23143146550503,1.99999999238532,3.64193453886596,5.62833290434364,6.19087922724915,5.82038110846542,3.99999998178086,4.8449885436618,6.6941195031747,5.33730457938755,4.48019879773498
185,5.00149521595572,6.14054160492775,6.30025743347164,3.29291717886193,5.25881710380734,6.86394405336033,5.7242860101594,5.20547562792992,4.58583439392427,3.74769109877211,4.87421625484601,6.04838116431528,5.10506103756831,6.35133462677431,6.05723856959332,6.23143146797822,1.99999999314679,3.64193453975019,5.62833290608293,6.19087922856345,5.82038111058294,3.99999998360277,4.84498854460194,6.69411950533947,5.3373045814325,4.4801987996987
186,5.00149521699781,6.14054160603911,6.30025743786835,3.29291718248198,5.2588171046711,6.86394405433316,5.7242860110369,5.20547563191852,4.58583439764391,3.74769110214241,4.8742162557138,6.04838116526323,5.10506103847549,6.35133463063667,6.05723857245105,6.23143147020583,1.99999999383211,3.64193454054599,5.62833290764835,6.19087922974633,5.82038111248938,3.99999998524249,4.84498854544807,6.69411950728785,5.33730458327303,4.48019880146605
187,5.0014952179357,6.14054160703933,6.30025744183762,3.29291718574997,5.25881710544848,6.8639440552087,5.72428601182666,5.20547563551929,4.58583440100138,3.74769110518448,4.87421625649481,6.04838116611639,5.10506103929195,6.35133463412278,6.05723857502834,6.23143147221225,1.9999999944489,3.64193454126222,5.62833290905726,6.19087923081094,5.82038111420577,3.99999998671825,4.84498854620958,6.69411950904145,5.33730458492958,4.48019880305666
188,5.00149521877979,6.14054160793953,6.30025744542095,3.29291718870012,5.25881710614813,6.86394405599669,5.72428601253745,5.2054756387699,4.58583440403193,3.74769110793026,4.87421625719772,6.04838116688423,5.10506104002677,6.35133463726925,6.05723857735269,6.23143147401943,1.99999999500401,3.64193454190683,5.62833291032532,6.1908792317691,5.82038111575107,3.99999998804642,4.84498854689494,6.69411951061976,5.33730458642053,4.48019880448821
189,5.00149521953948,6.14054160874971,6.30025744865582,3.29291719136329,5.25881710677781,6.86394405670588,5.72428601317715,5.20547564170437,4.58583440676733,3.74769111040858,4.87421625783034,6.04838116757529,5.10506104068811,6.35133464010914,6.05723857944891,6.23143147564716,1.99999999550361,3.64193454248697,5.62833291146661,6.19087923263145,5.82038111714232,3.99999998924178,4.84498854751177,6.69411951204029,5.33730458776244,4.48019880577661
190,5.00149522022319,6.14054160947888,6.30025745157607,3.29291719376736,5.25881710734452,6.86394405734415,5.72428601375289,5.2054756443534,4.58583440923631,3.74769111264545,4.8742162583997,6.04838116819724,5.10506104128331,6.35133464267228,6.05723858133939,6.23143147711325,1.99999999595325,3.6419345430091,5.6283329124938,6.19087923340758,5.82038111839489,3.9999999903176,4.84498854806691,6.69411951331883,5.33730458897021,4.48019880693617
191,5.00149522083854,6.14054161013512,6.30025745421226,3.29291719593752,5.25881710785456,6.86394405791859,5.72428601427105,5.20547564674471,4.58583441146479,3.74769111466437,4.87421625891212,6.048381168757,5.105061041819,6.35133464498561,6.05723858304429,6.23143147843376,1.99999999635792,3.64193454347901,5.6283329134183,6.19087923410611,5.82038111952258,3.99999999128584,4.84498854856654,6.69411951446955,5.33730459005725,4.48019880797977
192,5.00149522139235,6.14054161072574,6.30025745659199,3.2929171978965,5.2588171083136,6.86394405843559,5.7242860147374,5.20547564890337,4.58583441347616,3.74769111648655,4.8742162593733,6.04838116926078,5.10506104230112,6.35133464707346,6.05723858458182,6.23143147962312,1.99999999672213,3.64193454390194,5.62833291425038,6.19087923473479,5.82038112053786,3.99999999215726,4.8449885490162,6.69411951550525,5.33730459103562,4.48019880891901
193,5.00149522189078,6.1405416112573,6.30025745874019,3.29291719966481,5.25881710872674,6.86394405890089,5.72428601515712,5.20547565085196,4.58583441529155,3.74769111813115,4.87421625978836,6.04838116971418,5.10506104273502,6.35133464895778,6.05723858596841,6.23143148069438,1.99999999704992,3.64193454428257,5.62833291499927,6.19087923530061,5.82038112145193,3.99999999294153,4.8449885494209,6.69411951643741,5.3373045919162,4.48019880976433
194,5.00149522233937,6.14054161173571,6.30025746067934,3.29291720126101,5.25881710909855,6.86394405931966,5.72428601553486,5.20547565261091,4.58583441693004,3.74769111961546,4.87421626016191,6.04838117012225,5.10506104312554,6.35133465065839,6.05723858721885,6.23143148165925,1.99999999734492,3.64193454462514,5.62833291567329,6.19087923580985,5.82038112227488,3.99999999364738,4.84498854978513,6.69411951727639,5.33730459270875,4.48019881052511
195,5.00149522274309,6.14054161216627,6.30025746242977,3.29291720270181,5.25881710943319,6.86394405969655,5.72428601587483,5.20547565419866,4.58583441840885,3.74769112095507,4.87421626049811,6.0483811704895,5.10506104347701,6.35133465219317,6.05723858834652,6.2314314825283,1.99999999761043,3.64193454493345,5.62833291627993,6.19087923626818,5.82038112301579,3.99999999428264,4.84498855011294,6.6941195180315,5.33730459342207,4.48019881120982
196,5.00149522310645,6.14054161255378,6.30025746400983,3.29291720400233,5.25881710973437,6.86394406003576,5.72428601618081,5.20547565563185,4.58583441974351,3.74769112216408,4.87421626080069,6.04838117082003,5.10506104379333,6.35133465357829,6.05723858936346,6.23143148331105,1.99999999784939,3.64193454521093,5.62833291682592,6.19087923668068,5.82038112368283,3.99999999485438,4.84498855040796,6.69411951871113,5.33730459406408,4.48019881182605
197,5.00149522343347,6.14054161290253,6.30025746543607,3.29291720517622,5.25881711000543,6.86394406034104,5.72428601645619,5.2054756569255,4.58583442094808,3.74769112325522,4.87421626107301,6.04838117111751,5.10506104407802,6.35133465482832,6.05723859028054,6.23143148401605,1.99999999806445,3.64193454546067,5.62833291731733,6.19087923705193,5.82038112428338,3.99999999536894,4.84498855067349,6.69411951932282,5.33730459464192,4.48019881238067
198,5.00149522372778,6.14054161321641,6.30025746672346,3.29291720623578,5.25881711024938,6.8639440606158,5.72428601670402,5.20547565809319,4.58583442203521,3.74769112423995,4.8742162613181,6.04838117138524,5.10506104433424,6.35133465595643,6.05723859110755,6.23143148465104,1.99999999825801,3.64193454568542,5.6283329177596,6.19087923738607,5.82038112482406,3.99999999583204,4.84498855091246,6.69411951987336,5.337304595162,4.48019881287982
199,5.00149522399267,6.1405416134989,6.30025746788549,3.29291720719215,5.25881711046893,6.86394406086307,5.72428601692708,5.20547565914716,4.58583442301634,3.74769112512864,4.87421626153868,6.0483811716262,5.10506104456484,6.35133465697449,6.05723859185333,6.23143148522296,1.9999999984322,3.64193454588771,5.62833291815767,6.19087923768679,5.82038112531083,3.99999999624884,4.84498855112753,6.69411952036887,5.33730459563008,4.48019881332905

